IEEE 802.11az Indoor Positioning with mmWave

Last years we have witnessed the uprising of location based applications, which depend on the devices ability to accurately obtain their position. IEEE 802.11, foretelling the need for such applications, started the IEEE 802.11az work on Next Generation Positioning. Although this standard provides positioning enhancements for sub-6GHz and mmWave bands, high accuracy in the order of centimeters can only be obtained in the latter band, thanks to the beamforming information available at mmWave operation. This work presents a detailed analysis on the new techniques provided by IEEE 802.11az for enhanced secured positioning in the mmWave band, assessing them through experimentation.

==> img/plots/A.dat <==
1A    1E    2A    2E    3A    3E    4A    4E    5A    5E    6A    6E
1.2	1.2	3.4	3.4	4.3	1.3	5.4	2.4	6.4	4.4	6.4	5.4
3.1	2.1	3.2	3.2	3.2	2.2	3.2	3.2	3.2	3.2	3.6	3.6
2.3	1.3	5.3	3.3	1.5	1.5	5.2	3.2	1.5	1.5	4.3	4.3
1.3	3.3	3.1	1.1	4.7	4.7	3.7	3.7	0.5	2.5	5.3	5.3
4.1	1.1	2.1	2.1	6.4	3.4	8.1	4.1	1.8	1.8	2.5	2.5
3.3	1.3	1.2	1.2	3.5	3.5	2.4	2.4	4.7	3.7	3.4	3.4
2.1	2.1	0.5	0.9	4.3	1.3	0.5	0.8	7.6	3.6	5.2	5.2
1.3	1.3	1.2	1.2	0.5	0.5	3.5	3.5	4.2	3.2	0.5	1.5
0.4	0.4	3.7	3.7	0.3	0.3	2.1	2.1	2.5	2.5	5.6	5.6
3.1	2.1	2.3	2.3	1.6	1.6	5.4	2.4	5.2	5.2	6.4	3.4
2.6	2.6	0.5	0.5	3.8	3.8	6.4	3.4	3.5	3.5	2.6	2.6
5.1	3.1	3.2	3.2	3.1	3.1	8.3	2.3	8.7	4.7	5.3	5.3
3.6	3.6	1.4	1.4	4.6	4.6	7.4	3.4	4.3	4.3	3.2	3.2
2.3	2.3	3.2	3.2	3.7	3.7	3.6	3.6	2.5	2.5	5.3	5.3
1.5	1.5	1.3	1.3	6.4	3.4	4.2	3.2	2.6	2.6	7.4	2.4
3.2	3.2	5.3	5.3	3.2	3.2	3.6	3.6	5.3	5.3	6.7	3.7
2.4	2.4	3.7	3.7	5.4	3.4	6.4	2.4	6.3	2.3	8.6	1.6
1.3	1.3	4.1	3.1	3.1	3.1	2.5	2.5	4.9	4.9	4.2	4.2
4.1	3.1	2.3	2.3	2.5	2.5	4.2	2.2	2.5	2.5	5.3	5.3
2.8	2.8	4.1	3.1	4.2	1.2	1.5	1.5	6.5	4.5	5.7	5.7
2.5	2.5	2.4	2.4	5.4	3.4	2.6	2.6	3.2	3.2	2.6	2.6
4.1	4.1	2.1	2.1	3.2	3.2	3.9	3.9	3.6	3.6	2.7	2.7
1.1	1.1	3.2	3.2	1.5	1.5	4.1	3.1	2.8	2.8	6.4	3.4
2.1	2.1	1.6	1.6	4.6	2.6	2.6	2.6	5.4	3.4	4.5	4.5
1.5	1.5	2.7	2.7	3.6	3.6	2.9	2.9	6.4	2.4	3.8	3.8
3.5	3.5	2.6	1.6	3.9	2.9	1.6	1.6	3.5	3.5	3.1	3.1
3.2	3.2	3.7	3.7	5.3	3.3	2.9	2.9	5.4	3.4	5.2	1.2
4.2	3.2	3.7	3.7	2.1	2.1	1.7	1.7	2.7	1.7	4.7	4.7
2.3	2.3	2.9	2.9	5.2	1.2	2.7	2.7	6.4	3.4	2.7	2.7
3.4	2.4	0.5	0.5	1.1	1.1	2.1	2.1	2.5	2.5	8.5	3.5



==> img/plots/LOS1.csv <==
2.003 4.0118 8.0006 2.0246 4.055 8.0186
2.003 4.0046 8.0168 2.0084 3.965 8.0492
1.985 4.0118 7.9826 2.0228 4.0262 8.0474
1.9922 4.0334 7.988 2.0552 4.01 8.015
1.9994 4.0262 7.9736 2.0372 4.0154 8.0492
1.9886 4.0082 7.952 2.0192 4.046 8.0366
1.9996 4.001 7.9898 2.0288 4.0334 8.0438
1.9958 3.9956 7.9826 1.9562 4.0532 8.0258
1.994 3.992 7.9988 2.0192 4.0154 8.0114
2.0048 4.0154 7.979 1.9742 4.055 8.0024
1.9652 3.9938 7.9844 2.0426 3.9902 7.9988
2.0012 3.9902 8.0348 1.9688 3.9794 8.015
2.0066 3.992 7.9844 2.0462 4.0082 8.0204
1.9976 3.9938 7.9718 1.985 4.037 8.0132
1.9994 3.9938 7.9988 1.9652 4.0208 7.9934
1.9976 3.9866 7.9988 2.0512 4.037 8.006
1.9886 3.9848 7.988 2.0102 3.9974 8.0042
2.003 4.0136 7.997 1.9958 4.01 8.114
1.9958 3.9884 7.9898 2.03 4.0748 8.0168
2.0012 3.956 8.0006 2.012 4.01 8.0654
1.994 3.9812 7.9898 1.985 3.9722 8.0294
1.9886 3.9938 7.97 1.9798 3.9884 8.0204
2.0012 3.9884 7.979 2.003 3.9956 8.0258
2.0138 3.9974 7.9682 2.0156 4.0622 8.0658
2.0156 3.9776 7.9466 2.003 3.9902 8.0024
1.9904 3.9992 7.9772 2.0426 4.0298 8.0204
1.9904 4.0046 7.9336 2.0066 4.0388 8.0294
2.0012 4.0046 7.9754 1.9796 3.9884 7.9952
2.003 3.9956 8.0114 2.0048 4.0082 8.0276
1.9922 3.992 7.9988 2.0372 4.0496 8.0276
2.0264 3.9866 8.0042 2.0084 3.9992 8.0276
1.994 3.9938 7.997 2.003 4.0442 8.024
2.0156 3.9884 7.9862 1.985 3.9884 7.9682
1.9958 4.0064 8.0294 1.994 4.0856 8.06
1.9796 3.9956 8.0078 1.976 4.0154 8.0672
1.9994 3.9848 8.0312 2.0282 3.9974 8.0852
1.9922 3.9938 8.0114 2.012 3.9974 7.9898
2.0084 3.9794 8.0042 1.9724 4.0424 7.9862
1.994 3.9956 8.0798 2.012 3.9848 8.006
1.9976 4.0046 8.0222 1.9904 3.9848 8.0312
2.003 3.9956 8.024 1.958 3.9866 8.033
1.9868 3.9992 7.9988 2.0084 4.0262 8.0978
2.0012 3.9794 8.0132 2.0282 4.0388 8.051
1.985 3.9866 7.9952 1.9868 3.983 8.0744
2.003 3.9956 7.9898 2.075 4.0154 8.0798
2.003 3.9992 7.9988 1.9904 3.9902 8.1374
1.994 3.9938 8.0024 2.0462 4.0208 8.041
1.9958 3.9848 8.0438 2.003 3.9992 8.0474
1.9976 3.9812 7.9862 2.0204 3.9992 7.9898
1.9904 3.9902 7.9988 1.9798 3.9776 8.1194
2.003 4.0118 8.0006 2.0246 3.9902 8.1518
2.003 4.0046 8.0168 2.0084 4.0172 8.0734
1.985 4.0118 7.9826 2.0228 3.992 8.0294
1.9922 4.0334 7.988 2.0552 4.0064 7.9934
1.9994 4.0262 7.9736 2.0372 4.0388 8.0078
1.9886 4.0082 7.952 2.0192 3.9704 8.0006
1.9996 4.001 7.9898 2.0288 4.001 8.015
1.9958 3.9956 7.9826 1.9562 4.0262 8.0114
1.994 3.992 7.9988 2.0192 4.028 8.0384
2.0048 4.0154 7.979 1.9742 4.055 8.0384
1.9652 3.9938 7.9844 2.0426 4.019 7.9988
2.0012 3.9902 8.0348 1.9688 4.0172 8.0114
2.0066 3.992 7.9844 2.0462 3.9956 8.0384
1.9976 3.9938 7.9718 1.985 4.001 8.006
1.9994 3.9938 7.9988 1.9652 4.0586 8.0168
1.9976 3.9866 7.9988 2.0512 4.0172 8.0114
1.9886 3.9848 7.988 2.0102 3.9704 8.0096
2.003 4.0136 7.997 1.9958 4.0064 7.978
1.9958 3.9884 7.9898 2.03 4.0298 8.015
2.0012 3.956 8.0006 2.012 3.9722 7.988
1.994 3.9812 7.9898 1.985 3.9974 8.0024
1.9886 3.9938 7.97 1.9798 3.992 8.0366
2.0012 3.9884 7.979 2.003 4.01 8.0744
2.0138 3.9974 7.9682 2.0156 3.9866 7.997
2.0156 3.9776 7.9466 2.003 4.0244 8.0096
1.9904 3.9992 7.9772 2.0426 4.0208 8.106
1.9904 4.0046 7.9336 2.0066 4.0604 7.9952
2.0012 4.0046 7.9754 1.9796 3.9956 7.9868
2.003 3.9956 8.0114 2.0048 3.9902 7.9916
1.9922 3.992 7.9988 2.0372 3.9866 8.0276
2.0264 3.9866 8.0042 2.0084 4.055 8.0478
1.994 3.9938 7.997 2.003 3.9848 8.0222
2.0156 3.9884 7.9862 1.985 3.9668 8.035
1.9958 4.0064 8.0294 1.994 4.064 8.0204
1.9796 3.9956 8.0078 1.976 3.9866 7.9624
1.9994 3.9848 8.0312 2.0282 3.9974 7.9934
1.9922 3.9938 8.0114 2.012 3.9956 8.0186
2.0084 3.9794 8.0042 1.9724 3.9938 8.0514
1.994 3.9956 8.0798 2.012 3.9758 8.0258
1.9976 4.0046 8.0222 1.9904 4.0424 7.977
2.003 3.9956 8.024 1.958 3.9884 8.0296
1.9868 3.9992 7.9988 2.0084 4.0298 8.0222
2.0012 3.9794 8.0132 2.0282 4.0658 7.9534
1.985 3.9866 7.9952 1.9868 4.0496 8.0762
2.003 3.9956 7.9898 2.075 4.019 8.024
2.003 3.9992 7.9988 1.9904 4.0568 8.0168
1.994 3.9938 8.0024 2.0462 4.0028 8.035
1.9958 3.9848 8.0438 2.003 4.0496 8.0478
1.9976 3.9812 7.9862 2.0204 3.9794 8.1734
1.9904 3.9902 7.9988 1.9798 4.0136 7.968


==> img/plots/PERCENTILESLOSANGLE.csv <==
2.003;4.0118;8.0006;2.0246;4.055;8.0186;;0.003;0.0118;0.0006;0.0246;0.055;0.0186;;;-1.2;3.4;4.3;-5.4;-6.4;-6.4;;1.2;3.4;1.3;-2.4;-4.4;5.4;;-5.3
2.003;4.0046;8.0168;2.0084;3.965;8.0492;;0.003;0.0046;0.0168;0.0084;0.035;0.0492;;;3.1;3.2;3.2;3.2;-3.2;3.6;;-2.1;-3.2;2.2;-3.2;-3.2;3.6;;-3.7
1.985;4.0118;7.9826;2.0228;4.0262;8.0474;;0.015;0.0118;0.0174;0.0228;0.0262;0.0474;;;-2.3;-5.3;1.5;-5.2;1.5;-4.3;;1.3;3.3;1.5;3.2;1.5;-4.3;;-3.7
1.9922;4.0334;7.988;2.0552;4.01;8.015;;0.0078;0.0334;0.012;0.0552;0.01;0.015;;;1.3;3.1;4.7;3.7;0.5;5.3;;3.3;1.1;4.7;3.7;2.5;5.3;;-3.7
1.9994;4.0262;7.9736;2.0372;4.0154;8.0492;;0.0006;0.0262;0.0264;0.0372;0.0154;0.0492;;;-4.1;2.1;-6.4;8.1;1.8;-2.5;;-1.1;2.1;3.4;-4.1;-1.8;-2.5;;-3.2
1.9886;4.0082;7.952;2.0192;4.046;8.0366;;0.0114;0.0082;0.048;0.0192;0.046;0.0366;;;3.3;1.2;3.5;-2.4;4.7;-3.4;;1.3;1.2;-3.5;2.4;3.7;3.4;;-3.2
1.9996;4.001;7.9898;2.0288;4.0334;8.0438;;0.0004;0.001;0.0102;0.0288;0.0334;0.0438;;;-2.1;0.5;4.3;0.5;-7.6;5.2;;2.1;0.9;1.3;0.8;3.6;-5.2;;-3.2
1.9958;3.9956;7.9826;1.9562;4.0532;8.0258;;0.0042;0.0044;0.0174;0.0438;0.0532;0.0258;;;1.3;-1.2;0.5;-3.5;4.2;0.5;;1.3;1.2;0.5;3.5;3.2;1.5;;-1.6
1.994;3.992;7.9988;2.0192;4.0154;8.0114;;0.006;0.008;0.0012;0.0192;0.0154;0.0114;;;0.4;3.7;0.3;2.1;2.5;5.6;;0.4;-3.7;0.3;2.1;2.5;5.6;;0.5
2.0048;4.0154;7.979;1.9742;4.055;8.0024;;0.0048;0.0154;0.021;0.0258;0.055;0.0024;;;3.1;2.3;1.6;5.4;5.2;-6.4;;-2.1;2.3;1.6;-2.4;-5.2;-3.4;;0.5
1.9652;3.9938;7.9844;2.0426;3.9902;7.9988;;0.0348;0.0062;0.0156;0.0426;0.0098;0.0012;;;2.6;-0.5;3.8;-6.4;-3.5;2.6;;2.6;0.5;3.8;3.4;-3.5;2.6;;0.9
2.0012;3.9902;8.0348;1.9688;3.9794;8.015;;0.0012;0.0098;0.0348;0.0312;0.0206;0.015;;;5.1;3.2;3.1;8.3;8.7;-5.3;;-3.1;-3.2;-3.1;-2.3;4.7;-5.3;;1.1
2.0066;3.992;7.9844;2.0462;4.0082;8.0204;;0.0066;0.008;0.0156;0.0462;0.0082;0.0204;;;-3.6;1.4;-4.6;-7.4;-4.3;3.2;;3.6;1.4;-4.6;-3.4;-4.3;-3.2;;1.2
1.9976;3.9938;7.9718;1.985;4.037;8.0132;;0.0024;0.0062;0.0282;0.015;0.037;0.0132;;;2.3;3.2;3.7;3.6;2.5;-5.3;;2.3;3.2;3.7;-3.6;2.5;5.3;;1.2
1.9994;3.9938;7.9988;1.9652;4.0208;7.9934;;0.0006;0.0062;0.0012;0.0348;0.0208;0.0066;;;1.5;1.3;-6.4;-4.2;2.6;-7.4;;-1.5;1.3;3.4;3.2;2.6;-2.4;;1.3
1.9976;3.9866;7.9988;2.0512;4.037;8.006;;0.0024;0.0134;0.0012;0.0512;0.037;0.006;;;-3.2;-5.3;-3.2;-3.6;5.3;6.7;;3.2;-5.3;-3.2;3.6;5.3;3.7;;1.4
1.9886;3.9848;7.988;2.0102;3.9974;8.0042;;0.0114;0.0152;0.012;0.0102;0.0026;0.0042;;;2.4;3.7;5.4;6.4;6.3;8.6;;-2.4;-3.7;3.4;-2.4;-2.3;-1.6;;1.6
2.003;4.0136;7.997;1.9958;4.01;8.114;;0.003;0.0136;0.003;0.0042;0.01;0.114;;;1.3;-4.1;3.1;2.5;-4.9;-4.2;;1.3;3.1;3.1;-2.5;4.9;4.2;;2.1
1.9958;3.9884;7.9898;2.03;4.0748;8.0168;;0.0042;0.0116;0.0102;0.03;0.0748;0.0168;;;-4.1;2.3;2.5;4.2;2.5;5.3;;-3.1;2.3;2.5;2.2;-2.5;-5.3;;2.1
2.0012;3.956;8.0006;2.012;4.01;8.0654;;0.0012;0.044;0.0006;0.012;0.01;0.0654;;;2.8;-4.1;4.2;1.5;-6.5;-5.7;;2.8;3.1;1.2;-1.5;4.5;5.7;;2.3
1.994;3.9812;7.9898;1.985;3.9722;8.0294;;0.006;0.0188;0.0102;0.015;0.0278;0.0294;;;-2.5;2.4;-5.4;-2.6;-3.2;2.6;;2.5;2.4;-3.4;2.6;3.2;-2.6;;2.3
1.9886;3.9938;7.97;1.9798;3.9884;8.0204;;0.0114;0.0062;0.03;0.0202;0.0116;0.0204;;;-4.1;2.1;3.2;-3.9;3.6;-2.7;;-4.1;2.1;3.2;3.9;-3.6;2.7;;2.4
2.0012;3.9884;7.979;2.003;3.9956;8.0258;;0.0012;0.0116;0.021;0.003;0.0044;0.0258;;;1.1;3.2;1.5;4.1;-2.8;-6.4;;1.1;-3.2;1.5;3.1;2.8;3.4;;2.7
2.0138;3.9974;7.9682;2.0156;4.0622;8.0658;;0.0138;0.0026;0.0318;0.0156;0.0622;0.0658;;;-2.1;1.6;-4.6;2.6;-5.4;-4.5;;2.1;1.6;2.6;-2.6;3.4;4.5;;2.9
2.0156;3.9776;7.9466;2.003;3.9902;8.0024;;0.0156;0.0224;0.0534;0.003;0.0098;0.0024;;;1.5;-2.7;3.6;2.9;6.4;3.8;;-1.5;2.7;3.6;2.9;-2.4;-3.8;;3.1
1.9904;3.9992;7.9772;2.0426;4.0298;8.0204;;0.0096;0.0008;0.0228;0.0426;0.0298;0.0204;;;3.5;2.6;3.9;-1.6;3.5;-3.1;;-3.5;-1.6;-2.9;-1.6;-3.5;3.1;;3.1
1.9904;4.0046;7.9336;2.0066;4.0388;8.0294;;0.0096;0.0046;0.0664;0.0066;0.0388;0.0294;;;-3.2;-3.7;-5.3;2.9;5.4;-5.2;;-3.2;3.7;-3.3;2.9;3.4;1.2;;3.2
2.0012;4.0046;7.9754;1.9796;3.9884;7.9952;;0.0012;0.0046;0.0246;0.0204;0.0116;0.0048;;;4.2;-3.7;2.1;-1.7;2.7;-4.7;;3.2;-3.7;2.1;1.7;1.7;4.7;;3.3
2.003;3.9956;8.0114;2.0048;4.0082;8.0276;;0.003;0.0044;0.0114;0.0048;0.0082;0.0276;;;2.3;-2.9;-5.2;2.7;6.4;2.7;;-2.3;2.9;1.2;2.7;3.4;-2.7;;3.4
1.9922;3.992;7.9988;2.0372;4.0496;8.0276;;0.0078;0.008;0.0012;0.0372;0.0496;0.0276;;;-3.4;0.5;1.1;-2.1;2.5;-8.5;;2.4;0.5;-1.1;2.1;2.5;-3.5;;3.7
2.0264;3.9866;8.0042;2.0084;3.9992;8.0276;;0.0264;0.0134;0.0042;0.0084;0.0008;0.0276;;;0.24;0.45;0.8;0.49;1.033333333;-1.01;;0.266666667;0.623333333;0.9;0.6;0.84;0.67;;
1.994;3.9938;7.997;2.003;4.0442;8.024;;0.006;0.0062;0.003;0.003;0.0442;0.024;;;;;;;;;;;;;;;;;
2.0156;3.9884;7.9862;1.985;3.9884;7.9682;;0.0156;0.0116;0.0138;0.015;0.0116;0.0318;;;;;;;;;;;;;;;;;
1.9958;4.0064;8.0294;1.994;4.0856;8.06;;0.0042;0.0064;0.0294;0.006;0.0856;0.06;;;;;;;;;;;;;;;;;
1.9796;3.9956;8.0078;1.976;4.0154;8.0672;;0.0204;0.0044;0.0078;0.024;0.0154;0.0672;;;;;;;;;;;;;;;;;
1.9994;3.9848;8.0312;2.0282;3.9974;8.0852;;0.0006;0.0152;0.0312;0.0282;0.0026;0.0852;;;;;;;;;;;;;;;;;
1.9922;3.9938;8.0114;2.012;3.9974;7.9898;;0.0078;0.0062;0.0114;0.012;0.0026;0.0102;;;;;;;;;;;;;;;;;
2.0084;3.9794;8.0042;1.9724;4.0424;7.9862;;0.0084;0.0206;0.0042;0.0276;0.0424;0.0138;;;;;;;;;;;;;;;;;
1.994;3.9956;8.0798;2.012;3.9848;8.006;;0.006;0.0044;0.0798;0.012;0.0152;0.006;;;;;;;;;;;;;;;;;
1.9976;4.0046;8.0222;1.9904;3.9848;8.0312;;0.0024;0.0046;0.0222;0.0096;0.0152;0.0312;;;;;;;;;;;;;;;;;
2.003;3.9956;8.024;1.958;3.9866;8.033;;0.003;0.0044;0.024;0.042;0.0134;0.033;;;;;;;;;;;;;;;;;
1.9868;3.9992;7.9988;2.0084;4.0262;8.0978;;0.0132;0.0008;0.0012;0.0084;0.0262;0.0978;;;;;;;;;;;;;;;;;
2.0012;3.9794;8.0132;2.0282;4.0388;8.051;;0.0012;0.0206;0.0132;0.0282;0.0388;0.051;;;;;;;;;;;;;;;;;
1.985;3.9866;7.9952;1.9868;3.983;8.0744;;0.015;0.0134;0.0048;0.0132;0.017;0.0744;;;;;;;;;;;;;;;;;
2.003;3.9956;7.9898;2.075;4.0154;8.0798;;0.003;0.0044;0.0102;0.075;0.0154;0.0798;;;;;;;;;;;;;;;;;
2.003;3.9992;7.9988;1.9904;3.9902;8.1374;;0.003;0.0008;0.0012;0.0096;0.0098;0.1374;;;;;;;;;;;;;;;;;
1.994;3.9938;8.0024;2.0462;4.0208;8.041;;0.006;0.0062;0.0024;0.0462;0.0208;0.041;;;;;;;;;;;;;;;;;
1.9958;3.9848;8.0438;2.003;3.9992;8.0474;;0.0042;0.0152;0.0438;0.003;0.0008;0.0474;;;;;;;;;;;;;;;;;
1.9976;3.9812;7.9862;2.0204;3.9992;7.9898;;0.0024;0.0188;0.0138;0.0204;0.0008;0.0102;;;;;;;;;;;;;;;;;
1.9904;3.9902;7.9988;1.9798;3.9776;8.1194;;0.0096;0.0098;0.0012;0.0202;0.0224;0.1194;;;;;;;;;;;;;;;;;
2.003;4.0118;8.0006;2.0246;3.9902;8.1518;;0.003;0.0118;0.0006;0.0246;0.0098;0.1518;;;;;;;;;;;;;;;;;
2.003;4.0046;8.0168;2.0084;4.0172;8.0734;;0.003;0.0046;0.0168;0.0084;0.0172;0.0734;;;;;;;;;;;;;;;;;
1.985;4.0118;7.9826;2.0228;3.992;8.0294;;0.015;0.0118;0.0174;0.0228;0.008;0.0294;;;;;;;;;;;;;;;;;
1.9922;4.0334;7.988;2.0552;4.0064;7.9934;;0.0078;0.0334;0.012;0.0552;0.0064;0.0066;;;;;;;;;;;;;;;;;
1.9994;4.0262;7.9736;2.0372;4.0388;8.0078;;0.0006;0.0262;0.0264;0.0372;0.0388;0.0078;;;;;;;;;;;;;;;;;
1.9886;4.0082;7.952;2.0192;3.9704;8.0006;;0.0114;0.0082;0.048;0.0192;0.0296;0.0006;;;;;;;;;;;;;;;;;
1.9996;4.001;7.9898;2.0288;4.001;8.015;;0.0004;0.001;0.0102;0.0288;0.001;0.015;;;;;;;;;;;;;;;;;
1.9958;3.9956;7.9826;1.9562;4.0262;8.0114;;0.0042;0.0044;0.0174;0.0438;0.0262;0.0114;;;;;;;;;;;;;;;;;
1.994;3.992;7.9988;2.0192;4.028;8.0384;;0.006;0.008;0.0012;0.0192;0.028;0.0384;;;;;;;;;;;;;;;;;
2.0048;4.0154;7.979;1.9742;4.055;8.0384;;0.0048;0.0154;0.021;0.0258;0.055;0.0384;;;;;;;;;;;;;;;;;
1.9652;3.9938;7.9844;2.0426;4.019;7.9988;;0.0348;0.0062;0.0156;0.0426;0.019;0.0012;;;;;;;;;;;;;;;;;
2.0012;3.9902;8.0348;1.9688;4.0172;8.0114;;0.0012;0.0098;0.0348;0.0312;0.0172;0.0114;;;;;;;;;;;;;;;;;
2.0066;3.992;7.9844;2.0462;3.9956;8.0384;;0.0066;0.008;0.0156;0.0462;0.0044;0.0384;;;;;;;;;;;;;;;;;
1.9976;3.9938;7.9718;1.985;4.001;8.006;;0.0024;0.0062;0.0282;0.015;0.001;0.006;;;;;;;;;;;;;;;;;
1.9994;3.9938;7.9988;1.9652;4.0586;8.0168;;0.0006;0.0062;0.0012;0.0348;0.0586;0.0168;;;;;;;;;;;;;;;;;
1.9976;3.9866;7.9988;2.0512;4.0172;8.0114;;0.0024;0.0134;0.0012;0.0512;0.0172;0.0114;;;;;;;;;;;;;;;;;
1.9886;3.9848;7.988;2.0102;3.9704;8.0096;;0.0114;0.0152;0.012;0.0102;0.0296;0.0096;;;;;;;;;;;;;;;;;
2.003;4.0136;7.997;1.9958;4.0064;7.978;;0.003;0.0136;0.003;0.0042;0.0064;0.022;;;;;;;;;;;;;;;;;
1.9958;3.9884;7.9898;2.03;4.0298;8.015;;0.0042;0.0116;0.0102;0.03;0.0298;0.015;;;;;;;;;;;;;;;;;
2.0012;3.956;8.0006;2.012;3.9722;7.988;;0.0012;0.044;0.0006;0.012;0.0278;0.012;;;;;;;;;;;;;;;;;
1.994;3.9812;7.9898;1.985;3.9974;8.0024;;0.006;0.0188;0.0102;0.015;0.0026;0.0024;;;;;;;;;;;;;;;;;
1.9886;3.9938;7.97;1.9798;3.992;8.0366;;0.0114;0.0062;0.03;0.0202;0.008;0.0366;;;;;;;;;;;;;;;;;
2.0012;3.9884;7.979;2.003;4.01;8.0744;;0.0012;0.0116;0.021;0.003;0.01;0.0744;;;;;;;;;;;;;;;;;
2.0138;3.9974;7.9682;2.0156;3.9866;7.997;;0.0138;0.0026;0.0318;0.0156;0.0134;0.003;;;;;;;;;;;;;;;;;
2.0156;3.9776;7.9466;2.003;4.0244;8.0096;;0.0156;0.0224;0.0534;0.003;0.0244;0.0096;;;;;;;;;;;;;;;;;
1.9904;3.9992;7.9772;2.0426;4.0208;8.106;;0.0096;0.0008;0.0228;0.0426;0.0208;0.106;;;;;;;;;;;;;;;;;
1.9904;4.0046;7.9336;2.0066;4.0604;7.9952;;0.0096;0.0046;0.0664;0.0066;0.0604;0.0048;;;;;;;;;;;;;;;;;
2.0012;4.0046;7.9754;1.9796;3.9956;7.9868;;0.0012;0.0046;0.0246;0.0204;0.0044;0.0132;;;;;;;;;;;;;;;;;
2.003;3.9956;8.0114;2.0048;3.9902;7.9916;;0.003;0.0044;0.0114;0.0048;0.0098;0.0084;;;;;;;;;;;;;;;;;
1.9922;3.992;7.9988;2.0372;3.9866;8.0276;;0.0078;0.008;0.0012;0.0372;0.0134;0.0276;;;;;;;;;;;;;;;;;
2.0264;3.9866;8.0042;2.0084;4.055;8.0478;;0.0264;0.0134;0.0042;0.0084;0.055;0.0478;;;;;;;;;;;;;;;;;
1.994;3.9938;7.997;2.003;3.9848;8.0222;;0.006;0.0062;0.003;0.003;0.0152;0.0222;;;;;;;;;;;;;;;;;
2.0156;3.9884;7.9862;1.985;3.9668;8.035;;0.0156;0.0116;0.0138;0.015;0.0332;0.035;;;;;;;;;;;;;;;;;
1.9958;4.0064;8.0294;1.994;4.064;8.0204;;0.0042;0.0064;0.0294;0.006;0.064;0.0204;;;;;;;;;;;;;;;;;
1.9796;3.9956;8.0078;1.976;3.9866;7.9624;;0.0204;0.0044;0.0078;0.024;0.0134;0.0376;;;;;;;;;;;;;;;;;
1.9994;3.9848;8.0312;2.0282;3.9974;7.9934;;0.0006;0.0152;0.0312;0.0282;0.0026;0.0066;;;;;;;;;;;;;;;;;
1.9922;3.9938;8.0114;2.012;3.9956;8.0186;;0.0078;0.0062;0.0114;0.012;0.0044;0.0186;;;;;;;;;;;;;;;;;
2.0084;3.9794;8.0042;1.9724;3.9938;8.0514;;0.0084;0.0206;0.0042;0.0276;0.0062;0.0514;;;;;;;;;;;;;;;;;
1.994;3.9956;8.0798;2.012;3.9758;8.0258;;0.006;0.0044;0.0798;0.012;0.0242;0.0258;;;;;;;;;;;;;;;;;
1.9976;4.0046;8.0222;1.9904;4.0424;7.977;;0.0024;0.0046;0.0222;0.0096;0.0424;0.023;;;;;;;;;;;;;;;;;
2.003;3.9956;8.024;1.958;3.9884;8.0296;;0.003;0.0044;0.024;0.042;0.0116;0.0296;;;;;;;;;;;;;;;;;
1.9868;3.9992;7.9988;2.0084;4.0298;8.0222;;0.0132;0.0008;0.0012;0.0084;0.0298;0.0222;;;;;;;;;;;;;;;;;
2.0012;3.9794;8.0132;2.0282;4.0658;7.9534;;0.0012;0.0206;0.0132;0.0282;0.0658;0.0466;;;;;;;;;;;;;;;;;
1.985;3.9866;7.9952;1.9868;4.0496;8.0762;;0.015;0.0134;0.0048;0.0132;0.0496;0.0762;;;;;;;;;;;;;;;;;
2.003;3.9956;7.9898;2.075;4.019;8.024;;0.003;0.0044;0.0102;0.075;0.019;0.024;;;;;;;;;;;;;;;;;
2.003;3.9992;7.9988;1.9904;4.0568;8.0168;;0.003;0.0008;0.0012;0.0096;0.0568;0.0168;;;;;;;;;;;;;;;;;
1.994;3.9938;8.0024;2.0462;4.0028;8.035;;0.006;0.0062;0.0024;0.0462;0.0028;0.035;;;;;;;;;;;;;;;;;
1.9958;3.9848;8.0438;2.003;4.0496;8.0478;;0.0042;0.0152;0.0438;0.003;0.0496;0.0478;;;;;;;;;;;;;;;;;
1.9976;3.9812;7.9862;2.0204;3.9794;8.1734;;0.0024;0.0188;0.0138;0.0204;0.0206;0.1734;;;;;;;;;;;;;;;;;
1.9904;3.9902;7.9988;1.9798;4.0136;7.968;;0.0096;0.0098;0.0012;0.0202;0.0136;0.032;;;;;;;;;;;;;;;;;


==> img/plots/azimuth.dat <==
1.2	3.4	4.3	5.4	6.4	6.4
3.1	3.2	3.2	3.2	3.2	3.6
2.3	5.3	1.5	5.2	1.5	4.3
1.3	3.1	4.7	3.7	0.5	5.3
4.1	2.1	6.4	8.1	1.8	2.5
3.3	1.2	3.5	2.4	4.7	3.4
2.1	0.5	4.3	0.5	7.6	5.2
1.3	1.2	0.5	3.5	4.2	0.5
0.4	3.7	0.3	2.1	2.5	5.6
3.1	2.3	1.6	5.4	5.2	6.4
2.6	0.5	3.8	6.4	3.5	2.6
5.1	3.2	3.1	8.3	8.7	5.3
3.6	1.4	4.6	7.4	4.3	3.2
2.3	3.2	3.7	3.6	2.5	5.3
1.5	1.3	6.4	4.2	2.6	7.4
3.2	5.3	3.2	3.6	5.3	6.7
2.4	3.7	5.4	6.4	6.3	8.6
1.3	4.1	3.1	2.5	4.9	4.2
4.1	2.3	2.5	4.2	2.5	5.3
2.8	4.1	4.2	1.5	6.5	5.7
2.5	2.4	5.4	2.6	3.2	2.6
4.1	2.1	3.2	3.9	3.6	2.7
1.1	3.2	1.5	4.1	2.8	6.4
2.1	1.6	4.6	2.6	5.4	4.5
1.5	2.7	3.6	2.9	6.4	3.8
3.5	2.6	3.9	1.6	3.5	3.1
3.2	3.7	5.3	2.9	5.4	5.2
4.2	3.7	2.1	1.7	2.7	4.7
2.3	2.9	5.2	2.7	6.4	2.7
3.4	0.5	1.1	2.1	2.5	8.5


==> img/plots/distances.csv <==
1.0015;2.003;2.0059;4.0118;4.0003;8.0006;1.0123;2.0246;2.0149;4.0298;4.0012;8.0124
1.0015;2.003;2.0023;4.0046;4.0084;8.0168;1.0042;2.0084;2.023;4.046;4.0057;8.0414
0.9925;1.985;2.0059;4.0118;3.9913;7.9826;1.0114;2.0228;2.0113;4.0226;4.0039;8.0478
0.9961;1.9922;2.0167;4.0334;3.994;7.988;1.0276;2.0552;1.9969;3.9938;3.9877;7.9654
0.9997;1.9994;2.0131;4.0262;3.9868;7.9736;1.0186;2.0372;1.9942;3.9884;3.9994;7.9688
0.9943;1.9886;2.0041;4.0082;3.976;7.952;1.0096;2.0192;2.0032;4.0064;4.0057;8.0114
0.9998;1.9996;2.0005;4.001;3.9949;7.9898;1.0144;2.0288;2.041;4.082;4.0183;8.0366
0.9979;1.9958;1.9978;3.9956;3.9913;7.9826;0.9781;1.9562;2.0185;4.037;3.9922;7.9744
0.997;1.994;1.996;3.992;3.9994;7.9988;1.0096;2.0192;1.9933;3.9866;4.0058;8.0216
1.0024;2.0048;2.0077;4.0154;3.9895;7.979;0.9871;1.9742;2.0023;4.0046;4.0048;8.0196
0.9826;1.9652;1.9969;3.9938;3.9922;7.9844;1.0213;2.0426;2.0023;4.0046;3.5575;7.115
1.0006;2.0012;1.9951;3.9902;4.0174;8.0348;0.9844;1.9688;1.9987;3.9974;4.0021;8.0142
1.0033;2.0066;1.996;3.992;3.9922;7.9844;1.0231;2.0462;2.0202;4.0404;4.0021;8.0442
0.9988;1.9976;1.9969;3.9938;3.9859;7.9718;0.9925;1.985;2.007;4.014;3.5539;7.1078
0.9997;1.9994;1.9969;3.9938;3.9994;7.9988;0.9826;1.9652;1.9834;3.9668;4.0138;8.0276
0.9988;1.9976;1.9933;3.9866;3.9994;7.9988;1.0256;2.0512;2.0005;4.001;4.0039;8.0178
0.9943;1.9886;1.9924;3.9848;3.994;7.988;1.0051;2.0102;2.0284;4.0568;4.0111;8.0322
1.0015;2.003;2.0068;4.0136;3.9985;7.997;0.9979;1.9958;1.9987;3.9974;3.9922;7.9844
0.9979;1.9958;1.9942;3.9884;3.9949;7.9898;1.015;2.03;2.0104;4.0208;3.562;7.424
1.0006;2.0012;1.978;3.956;4.0003;8.0006;1.006;2.012;2.0302;4.0604;3.9949;7.9798
0.997;1.994;1.9906;3.9812;3.9949;7.9898;0.9925;1.985;2.014;4.028;4.0057;8.0114
0.9943;1.9886;1.9969;3.9938;3.985;7.97;0.9899;1.9798;2.0293;4.0586;3.9904;7.9808
1.0006;2.0012;1.9942;3.9884;3.9895;7.979;1.0015;2.003;1.9996;3.9992;3.9913;7.9726
1.0069;2.0138;1.9987;3.9974;3.9841;7.9682;1.0078;2.0156;2.0041;4.0082;3.994;7.978
1.0078;2.0156;1.9888;3.9776;3.9733;7.9466;1.0015;2.003;2.0491;4.0982;4.0075;8.0311
0.9952;1.9904;1.9996;3.9992;3.9886;7.9772;1.0213;2.0426;1.9861;3.9722;3.9958;7.9516
0.9952;1.9904;2.0023;4.0046;3.9668;7.9336;1.0033;2.0066;1.9834;3.9668;4.0093;8.0486
1.0006;2.0012;2.0023;4.0046;3.9877;7.9754;0.9898;1.9796;1.996;3.992;4.003;8.006
1.0015;2.003;1.9978;3.9956;4.0057;8.0114;1.0024;2.0048;2.0185;4.037;3.5609;7.1218
0.9961;1.9922;1.996;3.992;3.9994;7.9988;1.0186;2.0372;1.9924;3.9848;3.9913;7.9826
1.0132;2.0264;1.9933;3.9866;4.0021;8.0042;1.0042;2.0084;1.9906;3.9812;3.9922;7.9844
0.997;1.994;1.9969;3.9938;3.9985;7.997;1.0015;2.003;2.0077;4.0154;4.0012;8.0024
1.0078;2.0156;1.9942;3.9884;3.9931;7.9862;0.9925;1.985;2.0185;4.037;4.0291;8.0482
0.9979;1.9958;2.0032;4.0064;4.0147;8.0294;0.997;1.994;2.0122;4.0244;4.0021;8.0342
0.9898;1.9796;1.9978;3.9956;4.0039;8.0078;0.988;1.976;1.5325;3.065;3.9958;7.9716
0.9997;1.9994;1.9924;3.9848;4.0156;8.0312;1.0141;2.0282;2.0032;4.0064;4.0102;8.0204
0.9961;1.9922;1.9969;3.9938;4.0057;8.0114;1.006;2.012;1.9978;3.9956;4.0048;8.0096
1.0042;2.0084;1.9897;3.9794;4.0021;8.0042;0.9862;1.9724;1.989;3.978;4.0372;8.0744
0.997;1.994;1.9978;3.9956;4.0399;8.0798;1.006;2.012;2.0122;4.0244;4.0093;8.0186
0.9988;1.9976;2.0023;4.0046;4.0111;8.0222;0.9952;1.9904;2.0185;4.037;3.9913;7.9826
1.0015;2.003;1.9978;3.9956;4.012;8.024;0.979;1.958;1.9969;3.9938;4.0084;8.0168
0.9934;1.9868;1.9996;3.9992;3.9994;7.9988;1.0042;2.0084;1.4892;2.9784;3.9895;7.989
1.0006;2.0012;1.9897;3.9794;4.0066;8.0132;1.0141;2.0282;2.0149;4.0298;3.9904;7.9808
0.9925;1.985;1.9933;3.9866;3.9976;7.9952;0.9934;1.9868;1.978;3.956;3.9877;7.9654
1.0015;2.003;1.9978;3.9956;3.9949;7.9898;1.0375;2.075;2.0113;4.0226;4.0066;8.0332
1.0015;2.003;1.9996;3.9992;3.9994;7.9988;0.9952;1.9904;1.9987;3.9974;3.9904;7.9808
0.997;1.994;1.9969;3.9938;4.0012;8.0024;1.0231;2.0462;2.0167;4.0334;3.5683;7.1366
0.9979;1.9958;1.9924;3.9848;4.0219;8.0438;1.0015;2.003;2.0159;4.0318;3.9985;7.977
0.9988;1.9976;1.9906;3.9812;3.9931;7.9862;1.0102;2.0204;2.0032;4.0064;4.0012;8.0024
0.9952;1.9904;1.9951;3.9902;3.9994;7.9988;0.9899;1.9798;2.0149;4.0298;4.0039;8.0132


==> img/plots/elevation.dat <==
1.2	3.4	1.3	2.4	4.4	5.4
2.1	3.2	2.2	3.2	3.2	3.6
1.3	3.3	1.5	3.2	1.5	4.3
3.3	1.1	4.7	3.7	2.5	5.3
1.1	2.1	3.4	4.1	1.8	2.5
1.3	1.2	3.5	2.4	3.7	3.4
2.1	0.9	1.3	0.8	3.6	5.2
1.3	1.2	0.5	3.5	3.2	1.5
0.4	3.7	0.3	2.1	2.5	5.6
2.1	2.3	1.6	2.4	5.2	3.4
2.6	0.5	3.8	3.4	3.5	2.6
3.1	3.2	3.1	2.3	4.7	5.3
3.6	1.4	4.6	3.4	4.3	3.2
2.3	3.2	3.7	3.6	2.5	5.3
1.5	1.3	3.4	3.2	2.6	2.4
3.2	5.3	3.2	3.6	5.3	3.7
2.4	3.7	3.4	2.4	2.3	1.6
1.3	3.1	3.1	2.5	4.9	4.2
3.1	2.3	2.5	2.2	2.5	5.3
2.8	3.1	1.2	1.5	4.5	5.7
2.5	2.4	3.4	2.6	3.2	2.6
4.1	2.1	3.2	3.9	3.6	2.7
1.1	3.2	1.5	3.1	2.8	3.4
2.1	1.6	2.6	2.6	3.4	4.5
1.5	2.7	3.6	2.9	2.4	3.8
3.5	1.6	2.9	1.6	3.5	3.1
3.2	3.7	3.3	2.9	3.4	1.2
3.2	3.7	2.1	1.7	1.7	4.7
2.3	2.9	1.2	2.7	3.4	2.7
2.4	0.5	1.1	2.1	2.5	3.5


==> img/plots/matlablos.csv <==
0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;0.00;;;;;;;;
2.003;4.0118;8.0006;2.0246;4.055;8.0186;;0.003;0.0118;0.0006;0.0246;0.055;0.0186;;;1.2;3.4;4.3;5.4;6.4;6.4;;1.2;3.4;1.3;2.4;4.4;5.4
2.003;4.0046;8.0168;2.0084;3.965;8.0492;;0.003;0.0046;0.0168;0.0084;0.035;0.0492;;;3.1;3.2;3.2;3.2;3.2;3.6;;2.1;3.2;2.2;3.2;3.2;3.6
1.985;4.0118;7.9826;2.0228;4.0262;8.0474;;0.015;0.0118;0.0174;0.0228;0.0262;0.0474;;;2.3;5.3;1.5;5.2;1.5;4.3;;1.3;3.3;1.5;3.2;1.5;4.3
1.9922;4.0334;7.988;2.0552;4.01;8.015;;0.0078;0.0334;0.012;0.0552;0.01;0.015;;;1.3;3.1;4.7;3.7;0.5;5.3;;3.3;1.1;4.7;3.7;2.5;5.3
1.9994;4.0262;7.9736;2.0372;4.0154;8.0492;;0.0006;0.0262;0.0264;0.0372;0.0154;0.0492;;;4.1;2.1;6.4;8.1;1.8;2.5;;1.1;2.1;3.4;4.1;1.8;2.5
1.9886;4.0082;7.952;2.0192;4.046;8.0366;;0.0114;0.0082;0.048;0.0192;0.046;0.0366;;;3.3;1.2;3.5;2.4;4.7;3.4;;1.3;1.2;3.5;2.4;3.7;3.4
1.9996;4.001;7.9898;2.0288;4.0334;8.0438;;0.0004;0.001;0.0102;0.0288;0.0334;0.0438;;;2.1;0.5;4.3;0.5;7.6;5.2;;2.1;0.9;1.3;0.8;3.6;5.2
1.9958;3.9956;7.9826;1.9562;4.0532;8.0258;;0.0042;0.0044;0.0174;0.0438;0.0532;0.0258;;;1.3;1.2;0.5;3.5;4.2;0.5;;1.3;1.2;0.5;3.5;3.2;1.5
1.994;3.992;7.9988;2.0192;4.0154;8.0114;;0.006;0.008;0.0012;0.0192;0.0154;0.0114;;;0.4;3.7;0.3;2.1;2.5;5.6;;0.4;3.7;0.3;2.1;2.5;5.6
2.0048;4.0154;7.979;1.9742;4.055;8.0024;;0.0048;0.0154;0.021;0.0258;0.055;0.0024;;;3.1;2.3;1.6;5.4;5.2;6.4;;2.1;2.3;1.6;2.4;5.2;3.4
1.9652;3.9938;7.9844;2.0426;3.9902;7.9988;;0.0348;0.0062;0.0156;0.0426;0.0098;0.0012;;;2.6;0.5;3.8;6.4;3.5;2.6;;2.6;0.5;3.8;3.4;3.5;2.6
2.0012;3.9902;8.0348;1.9688;3.9794;8.015;;0.0012;0.0098;0.0348;0.0312;0.0206;0.015;;;5.1;3.2;3.1;8.3;8.7;5.3;;3.1;3.2;3.1;2.3;4.7;5.3
2.0066;3.992;7.9844;2.0462;4.0082;8.0204;;0.0066;0.008;0.0156;0.0462;0.0082;0.0204;;;3.6;1.4;4.6;7.4;4.3;3.2;;3.6;1.4;4.6;3.4;4.3;3.2
1.9976;3.9938;7.9718;1.985;4.037;8.0132;;0.0024;0.0062;0.0282;0.015;0.037;0.0132;;;2.3;3.2;3.7;3.6;2.5;5.3;;2.3;3.2;3.7;3.6;2.5;5.3
1.9994;3.9938;7.9988;1.9652;4.0208;7.9934;;0.0006;0.0062;0.0012;0.0348;0.0208;0.0066;;;1.5;1.3;6.4;4.2;2.6;7.4;;1.5;1.3;3.4;3.2;2.6;2.4
1.9976;3.9866;7.9988;2.0512;4.037;8.006;;0.0024;0.0134;0.0012;0.0512;0.037;0.006;;;3.2;5.3;3.2;3.6;5.3;6.7;;3.2;5.3;3.2;3.6;5.3;3.7
1.9886;3.9848;7.988;2.0102;3.9974;8.0042;;0.0114;0.0152;0.012;0.0102;0.0026;0.0042;;;2.4;3.7;5.4;6.4;6.3;8.6;;2.4;3.7;3.4;2.4;2.3;1.6
2.003;4.0136;7.997;1.9958;4.01;8.114;;0.003;0.0136;0.003;0.0042;0.01;0.114;;;1.3;4.1;3.1;2.5;4.9;4.2;;1.3;3.1;3.1;2.5;4.9;4.2
1.9958;3.9884;7.9898;2.03;4.0748;8.0168;;0.0042;0.0116;0.0102;0.03;0.0748;0.0168;;;4.1;2.3;2.5;4.2;2.5;5.3;;3.1;2.3;2.5;2.2;2.5;5.3
2.0012;3.956;8.0006;2.012;4.01;8.0654;;0.0012;0.044;0.0006;0.012;0.01;0.0654;;;2.8;4.1;4.2;1.5;6.5;5.7;;2.8;3.1;1.2;1.5;4.5;5.7
1.994;3.9812;7.9898;1.985;3.9722;8.0294;;0.006;0.0188;0.0102;0.015;0.0278;0.0294;;;2.5;2.4;5.4;2.6;3.2;2.6;;2.5;2.4;3.4;2.6;3.2;2.6
1.9886;3.9938;7.97;1.9798;3.9884;8.0204;;0.0114;0.0062;0.03;0.0202;0.0116;0.0204;;;4.1;2.1;3.2;3.9;3.6;2.7;;4.1;2.1;3.2;3.9;3.6;2.7
2.0012;3.9884;7.979;2.003;3.9956;8.0258;;0.0012;0.0116;0.021;0.003;0.0044;0.0258;;;1.1;3.2;1.5;4.1;2.8;6.4;;1.1;3.2;1.5;3.1;2.8;3.4
2.0138;3.9974;7.9682;2.0156;4.0622;8.0658;;0.0138;0.0026;0.0318;0.0156;0.0622;0.0658;;;2.1;1.6;4.6;2.6;5.4;4.5;;2.1;1.6;2.6;2.6;3.4;4.5
2.0156;3.9776;7.9466;2.003;3.9902;8.0024;;0.0156;0.0224;0.0534;0.003;0.0098;0.0024;;;1.5;2.7;3.6;2.9;6.4;3.8;;1.5;2.7;3.6;2.9;2.4;3.8
1.9904;3.9992;7.9772;2.0426;4.0298;8.0204;;0.0096;0.0008;0.0228;0.0426;0.0298;0.0204;;;3.5;2.6;3.9;1.6;3.5;3.1;;3.5;1.6;2.9;1.6;3.5;3.1
1.9904;4.0046;7.9336;2.0066;4.0388;8.0294;;0.0096;0.0046;0.0664;0.0066;0.0388;0.0294;;;3.2;3.7;5.3;2.9;5.4;5.2;;3.2;3.7;3.3;2.9;3.4;1.2
2.0012;4.0046;7.9754;1.9796;3.9884;7.9952;;0.0012;0.0046;0.0246;0.0204;0.0116;0.0048;;;4.2;3.7;2.1;1.7;2.7;4.7;;3.2;3.7;2.1;1.7;1.7;4.7
2.003;3.9956;8.0114;2.0048;4.0082;8.0276;;0.003;0.0044;0.0114;0.0048;0.0082;0.0276;;;2.3;2.9;5.2;2.7;6.4;2.7;;2.3;2.9;1.2;2.7;3.4;2.7
1.9922;3.992;7.9988;2.0372;4.0496;8.0276;;0.0078;0.008;0.0012;0.0372;0.0496;0.0276;;;3.4;0.5;1.1;2.1;2.5;8.5;;2.4;0.5;1.1;2.1;2.5;3.5
2.0264;3.9866;8.0042;2.0084;3.9992;8.0276;;0.0264;0.0134;0.0042;0.0084;0.0008;0.0276;;;;;;;;;;;;;;;
1.994;3.9938;7.997;2.003;4.0442;8.024;;0.006;0.0062;0.003;0.003;0.0442;0.024;;;;;;;;;;;;;;;
2.0156;3.9884;7.9862;1.985;3.9884;7.9682;;0.0156;0.0116;0.0138;0.015;0.0116;0.0318;;;;;;;;;;;;;;;
1.9958;4.0064;8.0294;1.994;4.0856;8.06;;0.0042;0.0064;0.0294;0.006;0.0856;0.06;;;;;;;;;;;;;;;
1.9796;3.9956;8.0078;1.976;4.0154;8.0672;;0.0204;0.0044;0.0078;0.024;0.0154;0.0672;;;;;;;;;;;;;;;
1.9994;3.9848;8.0312;2.0282;3.9974;8.0852;;0.0006;0.0152;0.0312;0.0282;0.0026;0.0852;;;;;;;;;;;;;;;
1.9922;3.9938;8.0114;2.012;3.9974;7.9898;;0.0078;0.0062;0.0114;0.012;0.0026;0.0102;;;;;;;;;;;;;;;
2.0084;3.9794;8.0042;1.9724;4.0424;7.9862;;0.0084;0.0206;0.0042;0.0276;0.0424;0.0138;;;;;;;;;;;;;;;
1.994;3.9956;8.0798;2.012;3.9848;8.006;;0.006;0.0044;0.0798;0.012;0.0152;0.006;;;;;;;;;;;;;;;
1.9976;4.0046;8.0222;1.9904;3.9848;8.0312;;0.0024;0.0046;0.0222;0.0096;0.0152;0.0312;;;;;;;;;;;;;;;
2.003;3.9956;8.024;1.958;3.9866;8.033;;0.003;0.0044;0.024;0.042;0.0134;0.033;;;;;;;;;;;;;;;
1.9868;3.9992;7.9988;2.0084;4.0262;8.0978;;0.0132;0.0008;0.0012;0.0084;0.0262;0.0978;;;;;;;;;;;;;;;
2.0012;3.9794;8.0132;2.0282;4.0388;8.051;;0.0012;0.0206;0.0132;0.0282;0.0388;0.051;;;;;;;;;;;;;;;
1.985;3.9866;7.9952;1.9868;3.983;8.0744;;0.015;0.0134;0.0048;0.0132;0.017;0.0744;;;;;;;;;;;;;;;
2.003;3.9956;7.9898;2.075;4.0154;8.0798;;0.003;0.0044;0.0102;0.075;0.0154;0.0798;;;;;;;;;;;;;;;
2.003;3.9992;7.9988;1.9904;3.9902;8.1374;;0.003;0.0008;0.0012;0.0096;0.0098;0.1374;;;;;;;;;;;;;;;
1.994;3.9938;8.0024;2.0462;4.0208;8.041;;0.006;0.0062;0.0024;0.0462;0.0208;0.041;;;;;;;;;;;;;;;
1.9958;3.9848;8.0438;2.003;3.9992;8.0474;;0.0042;0.0152;0.0438;0.003;0.0008;0.0474;;;;;;;;;;;;;;;
1.9976;3.9812;7.9862;2.0204;3.9992;7.9898;;0.0024;0.0188;0.0138;0.0204;0.0008;0.0102;;;;;;;;;;;;;;;
1.9904;3.9902;7.9988;1.9798;3.9776;8.1194;;0.0096;0.0098;0.0012;0.0202;0.0224;0.1194;;;;;;;;;;;;;;;
2.003;4.0118;8.0006;2.0246;3.9902;8.1518;;0.003;0.0118;0.0006;0.0246;0.0098;0.1518;;;;;;;;;;;;;;;
2.003;4.0046;8.0168;2.0084;4.0172;8.0734;;0.003;0.0046;0.0168;0.0084;0.0172;0.0734;;;;;;;;;;;;;;;
1.985;4.0118;7.9826;2.0228;3.992;8.0294;;0.015;0.0118;0.0174;0.0228;0.008;0.0294;;;;;;;;;;;;;;;
1.9922;4.0334;7.988;2.0552;4.0064;7.9934;;0.0078;0.0334;0.012;0.0552;0.0064;0.0066;;;;;;;;;;;;;;;
1.9994;4.0262;7.9736;2.0372;4.0388;8.0078;;0.0006;0.0262;0.0264;0.0372;0.0388;0.0078;;;;;;;;;;;;;;;
1.9886;4.0082;7.952;2.0192;3.9704;8.0006;;0.0114;0.0082;0.048;0.0192;0.0296;0.0006;;;;;;;;;;;;;;;
1.9996;4.001;7.9898;2.0288;4.001;8.015;;0.0004;0.001;0.0102;0.0288;0.001;0.015;;;;;;;;;;;;;;;
1.9958;3.9956;7.9826;1.9562;4.0262;8.0114;;0.0042;0.0044;0.0174;0.0438;0.0262;0.0114;;;;;;;;;;;;;;;
1.994;3.992;7.9988;2.0192;4.028;8.0384;;0.006;0.008;0.0012;0.0192;0.028;0.0384;;;;;;;;;;;;;;;
2.0048;4.0154;7.979;1.9742;4.055;8.0384;;0.0048;0.0154;0.021;0.0258;0.055;0.0384;;;;;;;;;;;;;;;
1.9652;3.9938;7.9844;2.0426;4.019;7.9988;;0.0348;0.0062;0.0156;0.0426;0.019;0.0012;;;;;;;;;;;;;;;
2.0012;3.9902;8.0348;1.9688;4.0172;8.0114;;0.0012;0.0098;0.0348;0.0312;0.0172;0.0114;;;;;;;;;;;;;;;
2.0066;3.992;7.9844;2.0462;3.9956;8.0384;;0.0066;0.008;0.0156;0.0462;0.0044;0.0384;;;;;;;;;;;;;;;
1.9976;3.9938;7.9718;1.985;4.001;8.006;;0.0024;0.0062;0.0282;0.015;0.001;0.006;;;;;;;;;;;;;;;
1.9994;3.9938;7.9988;1.9652;4.0586;8.0168;;0.0006;0.0062;0.0012;0.0348;0.0586;0.0168;;;;;;;;;;;;;;;
1.9976;3.9866;7.9988;2.0512;4.0172;8.0114;;0.0024;0.0134;0.0012;0.0512;0.0172;0.0114;;;;;;;;;;;;;;;
1.9886;3.9848;7.988;2.0102;3.9704;8.0096;;0.0114;0.0152;0.012;0.0102;0.0296;0.0096;;;;;;;;;;;;;;;
2.003;4.0136;7.997;1.9958;4.0064;7.978;;0.003;0.0136;0.003;0.0042;0.0064;0.022;;;;;;;;;;;;;;;
1.9958;3.9884;7.9898;2.03;4.0298;8.015;;0.0042;0.0116;0.0102;0.03;0.0298;0.015;;;;;;;;;;;;;;;
2.0012;3.956;8.0006;2.012;3.9722;7.988;;0.0012;0.044;0.0006;0.012;0.0278;0.012;;;;;;;;;;;;;;;
1.994;3.9812;7.9898;1.985;3.9974;8.0024;;0.006;0.0188;0.0102;0.015;0.0026;0.0024;;;;;;;;;;;;;;;
1.9886;3.9938;7.97;1.9798;3.992;8.0366;;0.0114;0.0062;0.03;0.0202;0.008;0.0366;;;;;;;;;;;;;;;
2.0012;3.9884;7.979;2.003;4.01;8.0744;;0.0012;0.0116;0.021;0.003;0.01;0.0744;;;;;;;;;;;;;;;
2.0138;3.9974;7.9682;2.0156;3.9866;7.997;;0.0138;0.0026;0.0318;0.0156;0.0134;0.003;;;;;;;;;;;;;;;
2.0156;3.9776;7.9466;2.003;4.0244;8.0096;;0.0156;0.0224;0.0534;0.003;0.0244;0.0096;;;;;;;;;;;;;;;
1.9904;3.9992;7.9772;2.0426;4.0208;8.106;;0.0096;0.0008;0.0228;0.0426;0.0208;0.106;;;;;;;;;;;;;;;
1.9904;4.0046;7.9336;2.0066;4.0604;7.9952;;0.0096;0.0046;0.0664;0.0066;0.0604;0.0048;;;;;;;;;;;;;;;
2.0012;4.0046;7.9754;1.9796;3.9956;7.9868;;0.0012;0.0046;0.0246;0.0204;0.0044;0.0132;;;;;;;;;;;;;;;
2.003;3.9956;8.0114;2.0048;3.9902;7.9916;;0.003;0.0044;0.0114;0.0048;0.0098;0.0084;;;;;;;;;;;;;;;
1.9922;3.992;7.9988;2.0372;3.9866;8.0276;;0.0078;0.008;0.0012;0.0372;0.0134;0.0276;;;;;;;;;;;;;;;
2.0264;3.9866;8.0042;2.0084;4.055;8.0478;;0.0264;0.0134;0.0042;0.0084;0.055;0.0478;;;;;;;;;;;;;;;
1.994;3.9938;7.997;2.003;3.9848;8.0222;;0.006;0.0062;0.003;0.003;0.0152;0.0222;;;;;;;;;;;;;;;
2.0156;3.9884;7.9862;1.985;3.9668;8.035;;0.0156;0.0116;0.0138;0.015;0.0332;0.035;;;;;;;;;;;;;;;
1.9958;4.0064;8.0294;1.994;4.064;8.0204;;0.0042;0.0064;0.0294;0.006;0.064;0.0204;;;;;;;;;;;;;;;
1.9796;3.9956;8.0078;1.976;3.9866;7.9624;;0.0204;0.0044;0.0078;0.024;0.0134;0.0376;;;;;;;;;;;;;;;
1.9994;3.9848;8.0312;2.0282;3.9974;7.9934;;0.0006;0.0152;0.0312;0.0282;0.0026;0.0066;;;;;;;;;;;;;;;
1.9922;3.9938;8.0114;2.012;3.9956;8.0186;;0.0078;0.0062;0.0114;0.012;0.0044;0.0186;;;;;;;;;;;;;;;
2.0084;3.9794;8.0042;1.9724;3.9938;8.0514;;0.0084;0.0206;0.0042;0.0276;0.0062;0.0514;;;;;;;;;;;;;;;
1.994;3.9956;8.0798;2.012;3.9758;8.0258;;0.006;0.0044;0.0798;0.012;0.0242;0.0258;;;;;;;;;;;;;;;
1.9976;4.0046;8.0222;1.9904;4.0424;7.977;;0.0024;0.0046;0.0222;0.0096;0.0424;0.023;;;;;;;;;;;;;;;
2.003;3.9956;8.024;1.958;3.9884;8.0296;;0.003;0.0044;0.024;0.042;0.0116;0.0296;;;;;;;;;;;;;;;
1.9868;3.9992;7.9988;2.0084;4.0298;8.0222;;0.0132;0.0008;0.0012;0.0084;0.0298;0.0222;;;;;;;;;;;;;;;
2.0012;3.9794;8.0132;2.0282;4.0658;7.9534;;0.0012;0.0206;0.0132;0.0282;0.0658;0.0466;;;;;;;;;;;;;;;
1.985;3.9866;7.9952;1.9868;4.0496;8.0762;;0.015;0.0134;0.0048;0.0132;0.0496;0.0762;;;;;;;;;;;;;;;
2.003;3.9956;7.9898;2.075;4.019;8.024;;0.003;0.0044;0.0102;0.075;0.019;0.024;;;;;;;;;;;;;;;
2.003;3.9992;7.9988;1.9904;4.0568;8.0168;;0.003;0.0008;0.0012;0.0096;0.0568;0.0168;;;;;;;;;;;;;;;
1.994;3.9938;8.0024;2.0462;4.0028;8.035;;0.006;0.0062;0.0024;0.0462;0.0028;0.035;;;;;;;;;;;;;;;
1.9958;3.9848;8.0438;2.003;4.0496;8.0478;;0.0042;0.0152;0.0438;0.003;0.0496;0.0478;;;;;;;;;;;;;;;
1.9976;3.9812;7.9862;2.0204;3.9794;8.1734;;0.0024;0.0188;0.0138;0.0204;0.0206;0.1734;;;;;;;;;;;;;;;
1.9904;3.9902;7.9988;1.9798;4.0136;7.968;;0.0096;0.0098;0.0012;0.0202;0.0136;0.032;;;;;;;;;;;;;;;
;;;;;;;;;;;;;;;;;;;;;;;;;;;


==> img/plots/plotcdfangles/los2.csv <==
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.143335912;0.088216329;0.047630683;0.09164429;0.177929595;0.143335911509659 0.0882163286475319 0.0476306831546173 0.0916442898478968 0.177929594611154
0.14302003;0.087437817;0.045955792;0.090907444;0.177788633;0.14302002999543 0.087437817095876 0.0459557921189685 0.0909074444242755 0.177788632804967
0.143066259;0.087248513;0.045374747;0.090737705;0.177939134;0.143066258885464 0.0872485133222014 0.0453747471705147 0.0907377046314273 0.177939133612674
0.143132792;0.087754124;0.046662066;0.09120559;0.177822691;0.143132792378614 0.0877541238305677 0.0466620660015038 0.0912055900520304 0.177822690612234
0.143072715;0.087251731;0.045374812;0.090741141;0.177947471;0.143072715096687 0.0872517306399642 0.0453748123228072 0.0907411405369559 0.177947470952808
0.142997838;0.087268995;0.045524073;0.090751238;0.177827463;0.142997838115435 0.0872689948819918 0.0455240733572358 0.0907512382657473 0.177827463044222
0.142997606;0.087334899;0.045705011;0.090811538;0.177798938;0.142997606073637 0.0873348994566461 0.0457050111274291 0.0908115375338375 0.177798937802513
0.143338458;0.087495951;0.04568487;0.090984871;0.178242891;0.143338457924502 0.0874959512821378 0.0456848696990354 0.0909848709088534 0.178242891184913
0.146042917;0.093235078;0.056871229;0.09645302;0.179809435;0.146042916762285 0.0932350781054668 0.0568712285442582 0.096453019595811 0.179809435289204
0.143134415;0.087293962;0.045407058;0.090784486;0.178022245;0.143134415129206 0.0872939624575777 0.0454070577516833 0.090784486225825 0.178022244677096
0.143474248;0.087652235;0.045929082;0.091138239;0.178380359;0.14347424815301 0.087652234970803 0.0459290815529162 0.0911382391304965 0.178380359308414
0.143020726;0.087240187;0.045413814;0.090726618;0.1778742;0.143020726010552 0.0872401872552079 0.045413813624398 0.0907266176172863 0.177874199764291
0.143066259;0.087248513;0.045374747;0.090737705;0.177939134;0.143066258885464 0.0872485133222014 0.0453747471705147 0.0907377046314273 0.177939133612674
0.143020726;0.087240187;0.045413814;0.090726618;0.1778742;0.143020726010552 0.0872401872552079 0.045413813624398 0.0907266176172863 0.177874199764291
0.143132792;0.087754124;0.046662066;0.09120559;0.177822691;0.143132792378614 0.0877541238305677 0.0466620660015038 0.0912055900520304 0.177822690612234
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.142997838;0.087268995;0.045524073;0.090751238;0.177827463;0.142997838115435 0.0872689948819918 0.0455240733572358 0.0907512382657473 0.177827463044222
0.143134415;0.087293962;0.045407058;0.090784486;0.178022245;0.143134415129206 0.0872939624575777 0.0454070577516833 0.090784486225825 0.178022244677096
0.142997606;0.087334899;0.045705011;0.090811538;0.177798938;0.142997606073637 0.0873348994566461 0.0457050111274291 0.0908115375338375 0.177798937802513
0.143132792;0.087754124;0.046662066;0.09120559;0.177822691;0.143132792378614 0.0877541238305677 0.0466620660015038 0.0912055900520304 0.177822690612234
0.143134415;0.087293962;0.045407058;0.090784486;0.178022245;0.143134415129206 0.0872939624575777 0.0454070577516833 0.090784486225825 0.178022244677096
0.144240928;0.088640879;0.047579128;0.092101608;0.179110161;0.144240928084439 0.0886408794734086 0.0475791276065536 0.0921016081392447 0.179110161362132
0.144488033;0.088977403;0.048151289;0.092428557;0.17933732;0.144488033060034 0.0889774034147433 0.0481512886294571 0.0924285568390086 0.179337319686147
0.143065099;0.087577617;0.046275281;0.091038846;0.177796551;0.143065099227577 0.0875776173110529 0.0462752808355095 0.0910388464022138 0.177796551219693
0.143065099;0.087577617;0.046275281;0.091038846;0.177796551;0.143065099227577 0.0875776173110529 0.0462752808355095 0.0910388464022138 0.177796551219693
0.143134415;0.087293962;0.045407058;0.090784486;0.178022245;0.143134415129206 0.0872939624575777 0.0454070577516833 0.090784486225825 0.178022244677096
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.14302003;0.087437817;0.045955792;0.090907444;0.177788633;0.14302002999543 0.087437817095876 0.0459557921189685 0.0909074444242755 0.177788632804967
0.146427285;0.091715294;0.052756667;0.095084749;0.181070429;0.146427285281605 0.0917152939595886 0.0527566666302633 0.0950847490630489 0.181070428857023
0.142997606;0.087334899;0.045705011;0.090811538;0.177798938;0.142997606073637 0.0873348994566461 0.0457050111274291 0.0908115375338375 0.177798937802513
0.144488033;0.088977403;0.048151289;0.092428557;0.17933732;0.144488033060034 0.0889774034147433 0.0481512886294571 0.0924285568390086 0.179337319686147
0.142997838;0.087268995;0.045524073;0.090751238;0.177827463;0.142997838115435 0.0872689948819918 0.0455240733572358 0.0907512382657473 0.177827463044222
0.143809125;0.089178037;0.049540714;0.092561332;0.178226226;0.14380912502207 0.089178036680662 0.0495407139547447 0.0925613319329662 0.178226226048138
0.143066259;0.087248513;0.045374747;0.090737705;0.177939134;0.143066258885464 0.0872485133222014 0.0453747471705147 0.0907377046314273 0.177939133612674
0.14302003;0.087437817;0.045955792;0.090907444;0.177788633;0.14302002999543 0.087437817095876 0.0459557921189685 0.0909074444242755 0.177788632804967
0.143632469;0.087845131;0.046242121;0.091326834;0.17853587;0.143632469330471 0.0878451313391214 0.0462421208982784 0.091326833566671 0.178535870110299
0.142997606;0.087334899;0.045705011;0.090811538;0.177798938;0.142997606073637 0.0873348994566461 0.0457050111274291 0.0908115375338375 0.177798937802513
0.143020726;0.087240187;0.045413814;0.090726618;0.1778742;0.143020726010552 0.0872401872552079 0.045413813624398 0.0907266176172863 0.177874199764291
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.143223077;0.087967116;0.04711449;0.091407482;0.177867043;0.143223077369543 0.0879671157004706 0.0471144902408179 0.0914074819652755 0.177867042949311
0.143134415;0.087293962;0.045407058;0.090784486;0.178022245;0.143134415129206 0.0872939624575777 0.0454070577516833 0.090784486225825 0.178022244677096
0.143335912;0.088216329;0.047630683;0.09164429;0.177929595;0.143335911509659 0.0882163286475319 0.0476306831546173 0.0916442898478968 0.177929594611154
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.142997606;0.087334899;0.045705011;0.090811538;0.177798938;0.142997606073637 0.0873348994566461 0.0457050111274291 0.0908115375338375 0.177798937802513
0.142997838;0.087268995;0.045524073;0.090751238;0.177827463;0.142997838115435 0.0872689948819918 0.0455240733572358 0.0907512382657473 0.177827463044222
0.143020726;0.087240187;0.045413814;0.090726618;0.1778742;0.143020726010552 0.0872401872552079 0.045413813624398 0.0907266176172863 0.177874199764291
0.143065099;0.087577617;0.046275281;0.091038846;0.177796551;0.143065099227577 0.0875776173110529 0.0462752808355095 0.0910388464022138 0.177796551219693
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.143335912;0.088216329;0.047630683;0.09164429;0.177929595;0.143335911509659 0.0882163286475319 0.0476306831546173 0.0916442898478968 0.177929594611154
0.14302003;0.087437817;0.045955792;0.090907444;0.177788633;0.14302002999543 0.087437817095876 0.0459557921189685 0.0909074444242755 0.177788632804967
0.143066259;0.087248513;0.045374747;0.090737705;0.177939134;0.143066258885464 0.0872485133222014 0.0453747471705147 0.0907377046314273 0.177939133612674
0.143132792;0.087754124;0.046662066;0.09120559;0.177822691;0.143132792378614 0.0877541238305677 0.0466620660015038 0.0912055900520304 0.177822690612234
0.143072715;0.087251731;0.045374812;0.090741141;0.177947471;0.143072715096687 0.0872517306399642 0.0453748123228072 0.0907411405369559 0.177947470952808
0.142997838;0.087268995;0.045524073;0.090751238;0.177827463;0.142997838115435 0.0872689948819918 0.0455240733572358 0.0907512382657473 0.177827463044222
0.142997606;0.087334899;0.045705011;0.090811538;0.177798938;0.142997606073637 0.0873348994566461 0.0457050111274291 0.0908115375338375 0.177798937802513
0.143338458;0.087495951;0.04568487;0.090984871;0.178242891;0.143338457924502 0.0874959512821378 0.0456848696990354 0.0909848709088534 0.178242891184913
0.146042917;0.093235078;0.056871229;0.09645302;0.179809435;0.146042916762285 0.0932350781054668 0.0568712285442582 0.096453019595811 0.179809435289204
0.143134415;0.087293962;0.045407058;0.090784486;0.178022245;0.143134415129206 0.0872939624575777 0.0454070577516833 0.090784486225825 0.178022244677096
0.143474248;0.087652235;0.045929082;0.091138239;0.178380359;0.14347424815301 0.087652234970803 0.0459290815529162 0.0911382391304965 0.178380359308414
0.143020726;0.087240187;0.045413814;0.090726618;0.1778742;0.143020726010552 0.0872401872552079 0.045413813624398 0.0907266176172863 0.177874199764291
0.143066259;0.087248513;0.045374747;0.090737705;0.177939134;0.143066258885464 0.0872485133222014 0.0453747471705147 0.0907377046314273 0.177939133612674
0.143020726;0.087240187;0.045413814;0.090726618;0.1778742;0.143020726010552 0.0872401872552079 0.045413813624398 0.0907266176172863 0.177874199764291
0.143132792;0.087754124;0.046662066;0.09120559;0.177822691;0.143132792378614 0.0877541238305677 0.0466620660015038 0.0912055900520304 0.177822690612234
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.142997838;0.087268995;0.045524073;0.090751238;0.177827463;0.142997838115435 0.0872689948819918 0.0455240733572358 0.0907512382657473 0.177827463044222
0.143134415;0.087293962;0.045407058;0.090784486;0.178022245;0.143134415129206 0.0872939624575777 0.0454070577516833 0.090784486225825 0.178022244677096
0.142997606;0.087334899;0.045705011;0.090811538;0.177798938;0.142997606073637 0.0873348994566461 0.0457050111274291 0.0908115375338375 0.177798937802513
0.143132792;0.087754124;0.046662066;0.09120559;0.177822691;0.143132792378614 0.0877541238305677 0.0466620660015038 0.0912055900520304 0.177822690612234
0.143134415;0.087293962;0.045407058;0.090784486;0.178022245;0.143134415129206 0.0872939624575777 0.0454070577516833 0.090784486225825 0.178022244677096
0.144240928;0.088640879;0.047579128;0.092101608;0.179110161;0.144240928084439 0.0886408794734086 0.0475791276065536 0.0921016081392447 0.179110161362132
0.144488033;0.088977403;0.048151289;0.092428557;0.17933732;0.144488033060034 0.0889774034147433 0.0481512886294571 0.0924285568390086 0.179337319686147
0.143065099;0.087577617;0.046275281;0.091038846;0.177796551;0.143065099227577 0.0875776173110529 0.0462752808355095 0.0910388464022138 0.177796551219693
0.143065099;0.087577617;0.046275281;0.091038846;0.177796551;0.143065099227577 0.0875776173110529 0.0462752808355095 0.0910388464022138 0.177796551219693
0.143134415;0.087293962;0.045407058;0.090784486;0.178022245;0.143134415129206 0.0872939624575777 0.0454070577516833 0.090784486225825 0.178022244677096
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.14302003;0.087437817;0.045955792;0.090907444;0.177788633;0.14302002999543 0.087437817095876 0.0459557921189685 0.0909074444242755 0.177788632804967
0.146427285;0.091715294;0.052756667;0.095084749;0.181070429;0.146427285281605 0.0917152939595886 0.0527566666302633 0.0950847490630489 0.181070428857023
0.142997606;0.087334899;0.045705011;0.090811538;0.177798938;0.142997606073637 0.0873348994566461 0.0457050111274291 0.0908115375338375 0.177798937802513
0.144488033;0.088977403;0.048151289;0.092428557;0.17933732;0.144488033060034 0.0889774034147433 0.0481512886294571 0.0924285568390086 0.179337319686147
0.142997838;0.087268995;0.045524073;0.090751238;0.177827463;0.142997838115435 0.0872689948819918 0.0455240733572358 0.0907512382657473 0.177827463044222
0.143809125;0.089178037;0.049540714;0.092561332;0.178226226;0.14380912502207 0.089178036680662 0.0495407139547447 0.0925613319329662 0.178226226048138
0.143066259;0.087248513;0.045374747;0.090737705;0.177939134;0.143066258885464 0.0872485133222014 0.0453747471705147 0.0907377046314273 0.177939133612674
0.14302003;0.087437817;0.045955792;0.090907444;0.177788633;0.14302002999543 0.087437817095876 0.0459557921189685 0.0909074444242755 0.177788632804967
0.143632469;0.087845131;0.046242121;0.091326834;0.17853587;0.143632469330471 0.0878451313391214 0.0462421208982784 0.091326833566671 0.178535870110299
0.142997606;0.087334899;0.045705011;0.090811538;0.177798938;0.142997606073637 0.0873348994566461 0.0457050111274291 0.0908115375338375 0.177798937802513
0.143020726;0.087240187;0.045413814;0.090726618;0.1778742;0.143020726010552 0.0872401872552079 0.045413813624398 0.0907266176172863 0.177874199764291
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.143223077;0.087967116;0.04711449;0.091407482;0.177867043;0.143223077369543 0.0879671157004706 0.0471144902408179 0.0914074819652755 0.177867042949311
0.143134415;0.087293962;0.045407058;0.090784486;0.178022245;0.143134415129206 0.0872939624575777 0.0454070577516833 0.090784486225825 0.178022244677096
0.143335912;0.088216329;0.047630683;0.09164429;0.177929595;0.143335911509659 0.0882163286475319 0.0476306831546173 0.0916442898478968 0.177929594611154
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.143225162;0.087376477;0.045510593;0.090866907;0.178123508;0.143225162444582 0.0873764767323312 0.0455105933442015 0.0908669072698849 0.178123507513506
0.142997606;0.087334899;0.045705011;0.090811538;0.177798938;0.142997606073637 0.0873348994566461 0.0457050111274291 0.0908115375338375 0.177798937802513
0.142997838;0.087268995;0.045524073;0.090751238;0.177827463;0.142997838115435 0.0872689948819918 0.0455240733572358 0.0907512382657473 0.177827463044222
0.143020726;0.087240187;0.045413814;0.090726618;0.1778742;0.143020726010552 0.0872401872552079 0.045413813624398 0.0907266176172863 0.177874199764291
0.143065099;0.087577617;0.046275281;0.091038846;0.177796551;0.143065099227577 0.0875776173110529 0.0462752808355095 0.0910388464022138 0.177796551219693


==> img/plots/plotcdfangles/los4.csv <==
0.447385891;0.224013343;0.147288963;0.258913539;0.377591477;0.447385890805863 0.224013343437013 0.147288963301039 0.258913539478683 0.377591476655537
0.446852422;0.223548845;0.146755832;0.258453246;0.377096291;0.446852422434752 0.223548844896839 0.146755831883934 0.258453246328725 0.377096290626209
0.447385891;0.224013343;0.147288963;0.258913539;0.377591477;0.447385890805863 0.224013343437013 0.147288963301039 0.258913539478683 0.377591476655537
0.449674726;0.226776837;0.150951689;0.261481782;0.379892795;0.449674725619758 0.22677683741331 0.150951688514382 0.261481781560297 0.379892795087636
0.448797584;0.22562979;0.149394136;0.260429533;0.378990481;0.448797583555053 0.225629789708861 0.149394135584345 0.260429533080302 0.378990481306106
0.447104743;0.223752256;0.146978558;0.258658444;0.377326792;0.447104743168735 0.223752255957946 0.146978557793714 0.258658444152937 0.377326791817753
0.446628977;0.223403268;0.146621185;0.258298065;0.376900036;0.446628977460746 0.223403267798733 0.146621185143112 0.258298064925186 0.376900035798108
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.446196967;0.22329298;0.146671116;0.258129454;0.376559555;0.446196967366649 0.223292980373891 0.14667111605505 0.258129453684953 0.376559554965794
0.447695811;0.224331906;0.147686496;0.259218385;0.377890273;0.447695811037283 0.224331905954967 0.147686495555516 0.259218384994469 0.377890273310045
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.446132303;0.223314447;0.146747351;0.258133376;0.376517238;0.446132302936143 0.223314446663165 0.146747351442016 0.258133375917977 0.37651723828574
0.446196967;0.22329298;0.146671116;0.258129454;0.376559555;0.446196967366649 0.223292980373891 0.14667111605505 0.258129453684953 0.376559554965794
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.446024739;0.223400887;0.146965856;0.258178871;0.376458411;0.446024738994298 0.22340088651775 0.146965856225424 0.258178871267675 0.376458411125173
0.445981845;0.223465843;0.147108028;0.258220438;0.376441905;0.445981844732321 0.223465843253811 0.147108027539236 0.258220437750713 0.376441904677434
0.447537258;0.224165455;0.147476879;0.259059754;0.377736616;0.447537257953171 0.224165454594611 0.147476879001022 0.259059753767852 0.37773661584843
0.446074893;0.223350418;0.146845613;0.258149849;0.376483523;0.446074892544984 0.223350417713278 0.146845612892109 0.258149849246385 0.376483522901873
0.446283424;0.226456828;0.152285895;0.260581106;0.377347246;0.446283423852428 0.226456828487607 0.152285894596601 0.260581106226219 0.377347246235777
0.445917842;0.223639167;0.147457891;0.258341178;0.376434712;0.445917842099494 0.223639167208202 0.147457890624103 0.258341178054155 0.376434711706748
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.446074893;0.223350418;0.146845613;0.258149849;0.376483523;0.446074892544984 0.223350417713278 0.146845612892109 0.258149849246385 0.376483522901873
0.446434452;0.223315638;0.14657486;0.25819299;0.376738081;0.446434451604551 0.223315637767697 0.146574860305565 0.258192990126251 0.376738080853507
0.445882897;0.223870255;0.147894582;0.258512;0.376461946;0.445882897154056 0.223870255098839 0.147894581537442 0.258511999885204 0.376461945963083
0.446528097;0.223352204;0.146586974;0.25823926;0.376814768;0.446528097149041 0.223352204079953 0.146586973511234 0.258239259693825 0.376814767856701
0.446852422;0.223548845;0.146755832;0.258453246;0.377096291;0.446852422434752 0.223548844896839 0.146755831883934 0.258453246328725 0.377096290626209
0.446852422;0.223548845;0.146755832;0.258453246;0.377096291;0.446852422434752 0.223548844896839 0.146755831883934 0.258453246328725 0.377096290626209
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.446196967;0.22329298;0.146671116;0.258129454;0.376559555;0.446196967366649 0.223292980373891 0.14667111605505 0.258129453684953 0.376559554965794
0.446024739;0.223400887;0.146965856;0.258178871;0.376458411;0.446024738994298 0.22340088651775 0.146965856225424 0.258178871267675 0.376458411125173
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.446074893;0.223350418;0.146845613;0.258149849;0.376483523;0.446074892544984 0.223350417713278 0.146845612892109 0.258149849246385 0.376483522901873
0.446974976;0.22364333;0.146856206;0.2585496;0.377207264;0.446974976256942 0.223643329993297 0.146856206275161 0.258549599950836 0.377207264131753
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.445981845;0.223465843;0.147108028;0.258220438;0.376441905;0.445981844732321 0.223465843253811 0.147108027539236 0.258220437750713 0.376441904677434
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.445896737;0.223747501;0.147665427;0.258420334;0.376444026;0.445896736855723 0.223747500799 0.147665427157891 0.258420334303491 0.376444025677161
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.446852422;0.223548845;0.146755832;0.258453246;0.377096291;0.446852422434752 0.223548844896839 0.146755831883934 0.258453246328725 0.377096290626209
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.446528097;0.223352204;0.146586974;0.25823926;0.376814768;0.446528097149041 0.223352204079953 0.146586973511234 0.258239259693825 0.376814767856701
0.445896737;0.223747501;0.147665427;0.258420334;0.376444026;0.445896736855723 0.223747500799 0.147665427157891 0.258420334303491 0.376444025677161
0.446024739;0.223400887;0.146965856;0.258178871;0.376458411;0.446024738994298 0.22340088651775 0.146965856225424 0.258178871267675 0.376458411125173
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.446528097;0.223352204;0.146586974;0.25823926;0.376814768;0.446528097149041 0.223352204079953 0.146586973511234 0.258239259693825 0.376814767856701
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.445981845;0.223465843;0.147108028;0.258220438;0.376441905;0.445981844732321 0.223465843253811 0.147108027539236 0.258220437750713 0.376441904677434
0.445917842;0.223639167;0.147457891;0.258341178;0.376434712;0.445917842099494 0.223639167208202 0.147457890624103 0.258341178054155 0.376434711706748
0.446132303;0.223314447;0.146747351;0.258133376;0.376517238;0.446132302936143 0.223314446663165 0.146747351442016 0.258133375917977 0.37651723828574
0.447385891;0.224013343;0.147288963;0.258913539;0.377591477;0.447385890805863 0.224013343437013 0.147288963301039 0.258913539478683 0.377591476655537
0.446852422;0.223548845;0.146755832;0.258453246;0.377096291;0.446852422434752 0.223548844896839 0.146755831883934 0.258453246328725 0.377096290626209
0.447385891;0.224013343;0.147288963;0.258913539;0.377591477;0.447385890805863 0.224013343437013 0.147288963301039 0.258913539478683 0.377591476655537
0.449674726;0.226776837;0.150951689;0.261481782;0.379892795;0.449674725619758 0.22677683741331 0.150951688514382 0.261481781560297 0.379892795087636
0.448797584;0.22562979;0.149394136;0.260429533;0.378990481;0.448797583555053 0.225629789708861 0.149394135584345 0.260429533080302 0.378990481306106
0.447104743;0.223752256;0.146978558;0.258658444;0.377326792;0.447104743168735 0.223752255957946 0.146978557793714 0.258658444152937 0.377326791817753
0.446628977;0.223403268;0.146621185;0.258298065;0.376900036;0.446628977460746 0.223403267798733 0.146621185143112 0.258298064925186 0.376900035798108
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.446196967;0.22329298;0.146671116;0.258129454;0.376559555;0.446196967366649 0.223292980373891 0.14667111605505 0.258129453684953 0.376559554965794
0.447695811;0.224331906;0.147686496;0.259218385;0.377890273;0.447695811037283 0.224331905954967 0.147686495555516 0.259218384994469 0.377890273310045
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.446132303;0.223314447;0.146747351;0.258133376;0.376517238;0.446132302936143 0.223314446663165 0.146747351442016 0.258133375917977 0.37651723828574
0.446196967;0.22329298;0.146671116;0.258129454;0.376559555;0.446196967366649 0.223292980373891 0.14667111605505 0.258129453684953 0.376559554965794
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.446024739;0.223400887;0.146965856;0.258178871;0.376458411;0.446024738994298 0.22340088651775 0.146965856225424 0.258178871267675 0.376458411125173
0.445981845;0.223465843;0.147108028;0.258220438;0.376441905;0.445981844732321 0.223465843253811 0.147108027539236 0.258220437750713 0.376441904677434
0.447537258;0.224165455;0.147476879;0.259059754;0.377736616;0.447537257953171 0.224165454594611 0.147476879001022 0.259059753767852 0.37773661584843
0.446074893;0.223350418;0.146845613;0.258149849;0.376483523;0.446074892544984 0.223350417713278 0.146845612892109 0.258149849246385 0.376483522901873
0.446283424;0.226456828;0.152285895;0.260581106;0.377347246;0.446283423852428 0.226456828487607 0.152285894596601 0.260581106226219 0.377347246235777
0.445917842;0.223639167;0.147457891;0.258341178;0.376434712;0.445917842099494 0.223639167208202 0.147457890624103 0.258341178054155 0.376434711706748
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.446074893;0.223350418;0.146845613;0.258149849;0.376483523;0.446074892544984 0.223350417713278 0.146845612892109 0.258149849246385 0.376483522901873
0.446434452;0.223315638;0.14657486;0.25819299;0.376738081;0.446434451604551 0.223315637767697 0.146574860305565 0.258192990126251 0.376738080853507
0.445882897;0.223870255;0.147894582;0.258512;0.376461946;0.445882897154056 0.223870255098839 0.147894581537442 0.258511999885204 0.376461945963083
0.446528097;0.223352204;0.146586974;0.25823926;0.376814768;0.446528097149041 0.223352204079953 0.146586973511234 0.258239259693825 0.376814767856701
0.446852422;0.223548845;0.146755832;0.258453246;0.377096291;0.446852422434752 0.223548844896839 0.146755831883934 0.258453246328725 0.377096290626209
0.446852422;0.223548845;0.146755832;0.258453246;0.377096291;0.446852422434752 0.223548844896839 0.146755831883934 0.258453246328725 0.377096290626209
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.446196967;0.22329298;0.146671116;0.258129454;0.376559555;0.446196967366649 0.223292980373891 0.14667111605505 0.258129453684953 0.376559554965794
0.446024739;0.223400887;0.146965856;0.258178871;0.376458411;0.446024738994298 0.22340088651775 0.146965856225424 0.258178871267675 0.376458411125173
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.446074893;0.223350418;0.146845613;0.258149849;0.376483523;0.446074892544984 0.223350417713278 0.146845612892109 0.258149849246385 0.376483522901873
0.446974976;0.22364333;0.146856206;0.2585496;0.377207264;0.446974976256942 0.223643329993297 0.146856206275161 0.258549599950836 0.377207264131753
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.445981845;0.223465843;0.147108028;0.258220438;0.376441905;0.445981844732321 0.223465843253811 0.147108027539236 0.258220437750713 0.376441904677434
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.445896737;0.223747501;0.147665427;0.258420334;0.376444026;0.445896736855723 0.223747500799 0.147665427157891 0.258420334303491 0.376444025677161
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.446852422;0.223548845;0.146755832;0.258453246;0.377096291;0.446852422434752 0.223548844896839 0.146755831883934 0.258453246328725 0.377096290626209
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.446528097;0.223352204;0.146586974;0.25823926;0.376814768;0.446528097149041 0.223352204079953 0.146586973511234 0.258239259693825 0.376814767856701
0.445896737;0.223747501;0.147665427;0.258420334;0.376444026;0.445896736855723 0.223747500799 0.147665427157891 0.258420334303491 0.376444025677161
0.446024739;0.223400887;0.146965856;0.258178871;0.376458411;0.446024738994298 0.22340088651775 0.146965856225424 0.258178871267675 0.376458411125173
0.446348045;0.223293576;0.146584851;0.258159263;0.37666998;0.446348045380921 0.223293575984205 0.14658485100449 0.258159262962718 0.376669980029559
0.446528097;0.223352204;0.146586974;0.25823926;0.376814768;0.446528097149041 0.223352204079953 0.146586973511234 0.258239259693825 0.376814767856701
0.446268883;0.223286023;0.146616941;0.258138083;0.37661047;0.446268882683166 0.223286023028837 0.14661694108943 0.258138083119429 0.376610470042659
0.445981845;0.223465843;0.147108028;0.258220438;0.376441905;0.445981844732321 0.223465843253811 0.147108027539236 0.258220437750713 0.376441904677434
0.445917842;0.223639167;0.147457891;0.258341178;0.376434712;0.445917842099494 0.223639167208202 0.147457890624103 0.258341178054155 0.376434711706748
0.446132303;0.223314447;0.146747351;0.258133376;0.376517238;0.446132302936143 0.223314446663165 0.146747351442016 0.258133375917977 0.37651723828574


==> img/plots/plotcdfangles/los8.csv <==
1.06042234;0.446763375;0.349051765;0.656084696;1.213628159;1.06042233973839 0.446763375144254 0.349051764921796 0.656084696039972 1.21362815852927
1.06162816;0.447530499;0.349808112;0.656963163;1.214972251;1.06162816022515 0.447530498730886 0.349808112485979 0.656963163133693 1.21497225141743
1.059371518;0.446599209;0.349092284;0.655576918;1.21238688;1.05937151849986 0.446599208972313 0.349092283516258 0.655576918279966 1.21238687990923
1.05965477;0.446572291;0.348982659;0.65567741;1.212731345;1.05965476997509 0.446572291381107 0.348982658689401 0.655677409676724 1.21273134483932
1.058960458;0.446789126;0.349460393;0.65550826;1.211866027;1.05896045818761 0.446789126430916 0.349460393061049 0.655508260423356 1.21186602653779
1.058285587;0.447982914;0.351284317;0.655847544;1.210888019;1.05828558655773 0.447982914404326 0.351284317465316 0.655847543540088 1.21088801858701
1.059755285;0.446577829;0.348964679;0.655720786;1.212851488;1.05975528494635 0.446577829074543 0.34896467913582 0.655720785716008 1.21285148753493
1.059371518;0.446599209;0.349092284;0.655576918;1.21238688;1.05937151849986 0.446599208972313 0.349092283516258 0.655576918279966 1.21238687990923
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.059197937;0.446653424;0.349211741;0.655534629;1.212170547;1.05919793680274 0.446653424336563 0.349211740887546 0.655534628575925 1.21217054676981
1.059462886;0.446582982;0.349046463;0.655605475;1.21249904;1.05946288592354 0.446582981590493 0.349046463424339 0.65560547514576 1.21249904026187
1.063255884;0.449067264;0.351523296;0.658405521;1.216716948;1.06325588406112 0.449067263569619 0.351523296163182 0.658405521172957 1.21671694831355
1.059462886;0.446582982;0.349046463;0.655605475;1.21249904;1.05946288592354 0.446582981590493 0.349046463424339 0.65560547514576 1.21249904026187
1.058887406;0.446848853;0.349561776;0.655509356;1.21176985;1.05888740646216 0.446848853087196 0.349561775799272 0.655509356320422 1.21176985034972
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.05965477;0.446572291;0.348982659;0.65567741;1.212731345;1.05965476997509 0.446572291381107 0.348982658689401 0.655677409676724 1.21273134483932
1.060187811;0.446672521;0.348985605;0.655943658;1.213358642;1.06018781059524 0.446672521414926 0.348985604514191 0.655943657533619 1.21335864238704
1.059755285;0.446577829;0.348964679;0.655720786;1.212851488;1.05975528494635 0.446577829074543 0.34896467913582 0.655720785716008 1.21285148753493
1.06042234;0.446763375;0.349051765;0.656084696;1.213628159;1.06042233973839 0.446763375144254 0.349051764921796 0.656084696039972 1.21362815852927
1.059755285;0.446577829;0.348964679;0.655720786;1.212851488;1.05975528494635 0.446577829074543 0.34896467913582 0.655720785716008 1.21285148753493
1.05881741;0.446915822;0.349672395;0.655515395;1.211676341;1.05881740971869 0.446915821507567 0.349672395080736 0.655515394909969 1.21167634051205
1.059197937;0.446653424;0.349211741;0.655534629;1.212170547;1.05919793680274 0.446653424336563 0.349211740887546 0.655534628575925 1.21217054676981
1.058750469;0.446990028;0.349792242;0.655526376;1.211585498;1.05875046856313 0.446990028437128 0.349792242142469 0.655526376055405 1.21158549764215
1.058185695;0.448443456;0.351946016;0.656043467;1.210703608;1.05818569513747 0.448443456439624 0.35194601580604 0.656043466996392 1.21070360756787
1.059115724;0.44669141;0.349285369;0.655520897;1.212066375;1.05911572402945 0.446691409677888 0.349285368653295 0.655520896694023 1.21206637540867
1.05805822;0.449816199;0.353872051;0.656697044;1.210358358;1.05805822040467 0.449816198656039 0.35387205050805 0.656697043580065 1.21035835760904
1.059036564;0.446736644;0.349368255;0.655512107;1.211964868;1.05903656426285 0.446736644443301 0.34936825490709 0.655512107243562 1.21196486844149
1.061198894;0.447209738;0.349472748;0.656626064;1.214500376;1.0611988942987 0.447209737505389 0.349472748444962 0.656626064008813 1.21450037609488
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.060669036;0.446883212;0.349155033;0.656245453;1.213908291;1.06066903579663 0.44688321220807 0.349155032946549 0.656245453239216 1.21390829113857
1.060187811;0.446672521;0.348985605;0.655943658;1.213358642;1.06018781059524 0.446672521414926 0.348985604514191 0.655943657533619 1.21335864238704
1.059557303;0.446574009;0.349009921;0.655638973;1.212613862;1.05955730335372 0.446574008914327 0.349009920843922 0.655638972530415 1.21261386215723
1.062735817;0.448530946;0.350912687;0.657921439;1.216165829;1.06273581743928 0.448530945682936 0.350912687274343 0.657921439483554 1.21616582920821
1.06092789;0.447032009;0.349295376;0.656425915;1.214199033;1.0609278902825 0.447032009297456 0.349295375676218 0.656425914644162 1.21419903286685
1.062906153;0.448702569;0.351107114;0.658077916;1.2163469;1.06290615301121 0.448702568776676 0.351107113725346 0.658077916201229 1.21634689961113
1.061198894;0.447209738;0.349472748;0.656626064;1.214500376;1.0611988942987 0.447209737505389 0.349472748444962 0.656626064008813 1.21450037609488
1.060669036;0.446883212;0.349155033;0.656245453;1.213908291;1.06066903579663 0.44688321220807 0.349155032946549 0.656245453239216 1.21390829113857
1.068641608;0.456005545;0.359737277;0.664135462;1.222228102;1.06864160784123 0.456005544921198 0.359737276642956 0.66413546193683 1.22222810220154
1.062084708;0.447916136;0.350226426;0.657344451;1.215467935;1.06208470844152 0.447916136423988 0.350226425639658 0.657344451177272 1.21546793453964
1.062242948;0.448059071;0.350384247;0.657481354;1.215638448;1.0622429478919 0.448059071173156 0.350384246841625 0.657481353920542 1.21563844787584
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.061338949;0.44730944;0.349575304;0.656733516;1.214655021;1.06133894948859 0.447309440221418 0.349575303939106 0.656733516120006 1.21465502081641
1.060075111;0.446637969;0.348966447;0.655880537;1.213227868;1.06007511115674 0.44663796904832 0.348966446724743 0.655880536834979 1.21322786771299
1.059755285;0.446577829;0.348964679;0.655720786;1.212851488;1.05975528494635 0.446577829074543 0.34896467913582 0.655720785716008 1.21285148753493
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.060544167;0.446819672;0.349098762;0.656162611;1.213766898;1.06054416742397 0.446819672084661 0.349098762262863 0.656162610667129 1.21376689822843
1.06418299;0.450103696;0.352722389;0.659309826;1.217688143;1.06418299046469 0.450103696016485 0.352722389192465 0.659309825961388 1.21768814259357
1.059557303;0.446574009;0.349009921;0.655638973;1.212613862;1.05955730335372 0.446574008914327 0.349009920843922 0.655638972530415 1.21261386215723
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.06042234;0.446763375;0.349051765;0.656084696;1.213628159;1.06042233973839 0.446763375144254 0.349051764921796 0.656084696039972 1.21362815852927
1.06162816;0.447530499;0.349808112;0.656963163;1.214972251;1.06162816022515 0.447530498730886 0.349808112485979 0.656963163133693 1.21497225141743
1.059371518;0.446599209;0.349092284;0.655576918;1.21238688;1.05937151849986 0.446599208972313 0.349092283516258 0.655576918279966 1.21238687990923
1.05965477;0.446572291;0.348982659;0.65567741;1.212731345;1.05965476997509 0.446572291381107 0.348982658689401 0.655677409676724 1.21273134483932
1.058960458;0.446789126;0.349460393;0.65550826;1.211866027;1.05896045818761 0.446789126430916 0.349460393061049 0.655508260423356 1.21186602653779
1.058285587;0.447982914;0.351284317;0.655847544;1.210888019;1.05828558655773 0.447982914404326 0.351284317465316 0.655847543540088 1.21088801858701
1.059755285;0.446577829;0.348964679;0.655720786;1.212851488;1.05975528494635 0.446577829074543 0.34896467913582 0.655720785716008 1.21285148753493
1.059371518;0.446599209;0.349092284;0.655576918;1.21238688;1.05937151849986 0.446599208972313 0.349092283516258 0.655576918279966 1.21238687990923
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.059197937;0.446653424;0.349211741;0.655534629;1.212170547;1.05919793680274 0.446653424336563 0.349211740887546 0.655534628575925 1.21217054676981
1.059462886;0.446582982;0.349046463;0.655605475;1.21249904;1.05946288592354 0.446582981590493 0.349046463424339 0.65560547514576 1.21249904026187
1.063255884;0.449067264;0.351523296;0.658405521;1.216716948;1.06325588406112 0.449067263569619 0.351523296163182 0.658405521172957 1.21671694831355
1.059462886;0.446582982;0.349046463;0.655605475;1.21249904;1.05946288592354 0.446582981590493 0.349046463424339 0.65560547514576 1.21249904026187
1.058887406;0.446848853;0.349561776;0.655509356;1.21176985;1.05888740646216 0.446848853087196 0.349561775799272 0.655509356320422 1.21176985034972
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.05965477;0.446572291;0.348982659;0.65567741;1.212731345;1.05965476997509 0.446572291381107 0.348982658689401 0.655677409676724 1.21273134483932
1.060187811;0.446672521;0.348985605;0.655943658;1.213358642;1.06018781059524 0.446672521414926 0.348985604514191 0.655943657533619 1.21335864238704
1.059755285;0.446577829;0.348964679;0.655720786;1.212851488;1.05975528494635 0.446577829074543 0.34896467913582 0.655720785716008 1.21285148753493
1.06042234;0.446763375;0.349051765;0.656084696;1.213628159;1.06042233973839 0.446763375144254 0.349051764921796 0.656084696039972 1.21362815852927
1.059755285;0.446577829;0.348964679;0.655720786;1.212851488;1.05975528494635 0.446577829074543 0.34896467913582 0.655720785716008 1.21285148753493
1.05881741;0.446915822;0.349672395;0.655515395;1.211676341;1.05881740971869 0.446915821507567 0.349672395080736 0.655515394909969 1.21167634051205
1.059197937;0.446653424;0.349211741;0.655534629;1.212170547;1.05919793680274 0.446653424336563 0.349211740887546 0.655534628575925 1.21217054676981
1.058750469;0.446990028;0.349792242;0.655526376;1.211585498;1.05875046856313 0.446990028437128 0.349792242142469 0.655526376055405 1.21158549764215
1.058185695;0.448443456;0.351946016;0.656043467;1.210703608;1.05818569513747 0.448443456439624 0.35194601580604 0.656043466996392 1.21070360756787
1.059115724;0.44669141;0.349285369;0.655520897;1.212066375;1.05911572402945 0.446691409677888 0.349285368653295 0.655520896694023 1.21206637540867
1.05805822;0.449816199;0.353872051;0.656697044;1.210358358;1.05805822040467 0.449816198656039 0.35387205050805 0.656697043580065 1.21035835760904
1.059036564;0.446736644;0.349368255;0.655512107;1.211964868;1.05903656426285 0.446736644443301 0.34936825490709 0.655512107243562 1.21196486844149
1.061198894;0.447209738;0.349472748;0.656626064;1.214500376;1.0611988942987 0.447209737505389 0.349472748444962 0.656626064008813 1.21450037609488
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.060669036;0.446883212;0.349155033;0.656245453;1.213908291;1.06066903579663 0.44688321220807 0.349155032946549 0.656245453239216 1.21390829113857
1.060187811;0.446672521;0.348985605;0.655943658;1.213358642;1.06018781059524 0.446672521414926 0.348985604514191 0.655943657533619 1.21335864238704
1.059557303;0.446574009;0.349009921;0.655638973;1.212613862;1.05955730335372 0.446574008914327 0.349009920843922 0.655638972530415 1.21261386215723
1.062735817;0.448530946;0.350912687;0.657921439;1.216165829;1.06273581743928 0.448530945682936 0.350912687274343 0.657921439483554 1.21616582920821
1.06092789;0.447032009;0.349295376;0.656425915;1.214199033;1.0609278902825 0.447032009297456 0.349295375676218 0.656425914644162 1.21419903286685
1.062906153;0.448702569;0.351107114;0.658077916;1.2163469;1.06290615301121 0.448702568776676 0.351107113725346 0.658077916201229 1.21634689961113
1.061198894;0.447209738;0.349472748;0.656626064;1.214500376;1.0611988942987 0.447209737505389 0.349472748444962 0.656626064008813 1.21450037609488
1.060669036;0.446883212;0.349155033;0.656245453;1.213908291;1.06066903579663 0.44688321220807 0.349155032946549 0.656245453239216 1.21390829113857
1.068641608;0.456005545;0.359737277;0.664135462;1.222228102;1.06864160784123 0.456005544921198 0.359737276642956 0.66413546193683 1.22222810220154
1.062084708;0.447916136;0.350226426;0.657344451;1.215467935;1.06208470844152 0.447916136423988 0.350226425639658 0.657344451177272 1.21546793453964
1.062242948;0.448059071;0.350384247;0.657481354;1.215638448;1.0622429478919 0.448059071173156 0.350384246841625 0.657481353920542 1.21563844787584
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.061338949;0.44730944;0.349575304;0.656733516;1.214655021;1.06133894948859 0.447309440221418 0.349575303939106 0.656733516120006 1.21465502081641
1.060075111;0.446637969;0.348966447;0.655880537;1.213227868;1.06007511115674 0.44663796904832 0.348966446724743 0.655880536834979 1.21322786771299
1.059755285;0.446577829;0.348964679;0.655720786;1.212851488;1.05975528494635 0.446577829074543 0.34896467913582 0.655720785716008 1.21285148753493
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113
1.060544167;0.446819672;0.349098762;0.656162611;1.213766898;1.06054416742397 0.446819672084661 0.349098762262863 0.656162610667129 1.21376689822843
1.06418299;0.450103696;0.352722389;0.659309826;1.217688143;1.06418299046469 0.450103696016485 0.352722389192465 0.659309825961388 1.21768814259357
1.059557303;0.446574009;0.349009921;0.655638973;1.212613862;1.05955730335372 0.446574008914327 0.349009920843922 0.655638972530415 1.21261386215723
1.060303554;0.446714324;0.349014045;0.656011711;1.213492073;1.06030355378801 0.446714324125303 0.349014044669521 0.656011711113622 1.21349207295113


==> img/plots/plotcdfangles/nlos2.csv <==
0.18769194;0.097956095;0.054978315;0.132232057;0.191170463;0.187691939683036 0.0979560953079613 0.0549783153258307 0.132232057325694 0.191170462829426
0.185517182;0.094809601;0.049685729;0.129675167;0.189007834;0.185517181587964 0.0948096013361412 0.0496857292780044 0.129675167432408 0.189007833606696
0.187382395;0.097478632;0.054176987;0.13185215;0.19086349;0.187382395248084 0.0974786320570236 0.0541769866501545 0.131852149910972 0.190863490494015
0.195431423;0.110332026;0.074168948;0.142064511;0.19882465;0.195431423174953 0.110332025779632 0.0741689477264554 0.142064511078845 0.198824649857607
0.190321884;0.102127503;0.061776533;0.135532468;0.193774361;0.190321883748237 0.102127503200162 0.0617765333366548 0.135532467784173 0.193774360642531
0.186813805;0.096617275;0.052722361;0.131163159;0.190299144;0.186813804904154 0.0966172754074597 0.0527223608665244 0.131163159230269 0.190299144227827
0.188479095;0.09918834;0.057025522;0.133208913;0.191950475;0.188479095107334 0.0991883395799185 0.0570255217226688 0.133208913356476 0.191950475000936
0.188073979;0.10298032;0.065224403;0.135012259;0.191429306;0.188073979181816 0.102980320438311 0.0652244031034258 0.135012259235426 0.191429306465388
0.186813805;0.096617275;0.052722361;0.131163159;0.190299144;0.186813804904154 0.0966172754074597 0.0527223608665244 0.131163159230269 0.190299144227827
0.185544721;0.097118873;0.054981047;0.130864761;0.188975972;0.185544720690167 0.0971188725239104 0.0549810466975026 0.130864760834447 0.188975971812285
0.191691643;0.104330847;0.065220456;0.137277065;0.195128892;0.19169164288693 0.104330846880108 0.0652204560841253 0.137277064613828 0.195128891779242
0.186124412;0.098569248;0.057656463;0.131864942;0.189535897;0.186124412307411 0.0985692482445416 0.0576564625625482 0.131864942205789 0.189535897280236
0.192683498;0.105927293;0.067658602;0.138544894;0.196109337;0.192683497733544 0.105927293042294 0.0676586021062527 0.138544893683851 0.196109337148211
0.184853716;0.095075721;0.050942822;0.129518303;0.188316226;0.184853716258068 0.095075721411717 0.0509428222363647 0.12951830341268 0.188316226203545
0.186596711;0.099687065;0.059645361;0.132649719;0.189993549;0.1865967108784 0.0996870648526998 0.059645361329072 0.132649718756036 0.189993548964455
0.194163427;0.108304173;0.071208543;0.140439934;0.197571842;0.194163426873191 0.108304173105328 0.0712085433311803 0.140439934493099 0.197571842185695
0.185690298;0.095028066;0.050042991;0.129861991;0.189180853;0.18569029817794 0.0950280664108864 0.0500429911922 0.129861990578704 0.189180852676888
0.184792396;0.0942337;0.048997008;0.12906462;0.188274704;0.184792395549287 0.0942336999358581 0.0489970078561819 0.129064620285889 0.188274704038253
0.188720563;0.099570153;0.0576533;0.133510972;0.192189613;0.188720562581806 0.0995701527005146 0.057653299791017 0.13351097194578 0.192189613202666
0.185880685;0.095280041;0.050461968;0.130073457;0.189370824;0.185880684877379 0.0952800414885806 0.0504619682636149 0.130073456729279 0.189370823714774
0.184853716;0.095075721;0.050942822;0.129518303;0.188316226;0.184853716258068 0.095075721411717 0.0509428222363647 0.12951830341268 0.188316226203545
0.185108104;0.095913201;0.052649807;0.130056433;0.188556967;0.18510810391946 0.095913201391505 0.0526498065034856 0.130056433054887 0.188556967294472
0.185101913;0.094357415;0.04899657;0.129263554;0.188590932;0.185101912861883 0.0943574152077966 0.0489965700142437 0.129263554040967 0.18859093191382
0.186313052;0.09588343;0.051478819;0.130569825;0.189801414;0.18631305202971 0.0958834297812363 0.0514788188305547 0.130569825160273 0.189801413546179
0.185101913;0.094357415;0.04899657;0.129263554;0.188590932;0.185101912861883 0.0943574152077966 0.0489965700142437 0.129263554040967 0.18859093191382
0.191691643;0.104330847;0.065220456;0.137277065;0.195128892;0.19169164288693 0.104330846880108 0.0652204560841253 0.137277064613828 0.195128891779242
0.185361383;0.094624878;0.049391522;0.129513094;0.188851813;0.185361383495242 0.0946248783631673 0.0493915217452517 0.129513093933327 0.188851813096508
0.185120798;0.095950894;0.052724599;0.130081237;0.188569084;0.185120798116271 0.0959508942174951 0.0527245987815878 0.130081237208054 0.188569084122958
0.185222948;0.094474095;0.049161501;0.129375863;0.188712833;0.18522294760153 0.0944740954175822 0.0491615006558602 0.129375863095642 0.188712833307597
0.190321884;0.102127503;0.061776533;0.135532468;0.193774361;0.190321883748237 0.102127503200162 0.0617765333366548 0.135532467784173 0.193774360642531
0.185517182;0.094809601;0.049685729;0.129675167;0.189007834;0.185517181587964 0.0948096013361412 0.0496857292780044 0.129675167432408 0.189007833606696
0.185101913;0.094357415;0.04899657;0.129263554;0.188590932;0.185101912861883 0.0943574152077966 0.0489965700142437 0.129263554040967 0.18859093191382
0.184853716;0.095075721;0.050942822;0.129518303;0.188316226;0.184853716258068 0.095075721411717 0.0509428222363647 0.12951830341268 0.188316226203545
0.184758781;0.094288691;0.049162155;0.129077607;0.188238599;0.184758781333319 0.0942886912801715 0.0491621552139781 0.129077607124941 0.188238599457799
0.185386045;0.096697613;0.05417956;0.130579298;0.188823282;0.185386044644852 0.0966976126933305 0.0541795604405247 0.130579298423209 0.188823281872908
0.188361112;0.099002335;0.056718548;0.133061685;0.191833609;0.188361112143994 0.099002335369071 0.0567185481409515 0.133061685249611 0.191833609068204
0.185880685;0.095280041;0.050461968;0.130073457;0.189370824;0.185880684877379 0.0952800414885806 0.0504619682636149 0.130073456729279 0.189370823714774
0.185720708;0.097571525;0.05582908;0.131174304;0.189145669;0.185720707523208 0.0975715250472273 0.0558290804364311 0.131174304190328 0.18914566891034
0.185880685;0.095280041;0.050461968;0.130073457;0.189370824;0.185880684877379 0.0952800414885806 0.0504619682636149 0.130073456729279 0.189370823714774
0.184744155;0.094501489;0.049686809;0.129178843;0.188218019;0.18474415534363 0.0945014894209603 0.0496868086933778 0.129178843330554 0.188218018840169
0.187744944;0.102266804;0.064046327;0.134494898;0.191109113;0.18774494352273 0.102266804476581 0.0640463272465616 0.134494898387613 0.19110911341084
0.185517182;0.094809601;0.049685729;0.129675167;0.189007834;0.185517181587964 0.0948096013361412 0.0496857292780044 0.129675167432408 0.189007833606696
0.188361112;0.099002335;0.056718548;0.133061685;0.191833609;0.188361112143994 0.099002335369071 0.0567185481409515 0.133061685249611 0.191833609068204
0.184799672;0.094850544;0.050463456;0.129380209;0.188266287;0.184799671502655 0.0948505440270758 0.0504634561933817 0.129380208947657 0.188266287227433
0.202756024;0.121815589;0.090014637;0.151411256;0.206059928;0.202756023506008 0.121815589378574 0.090014636677487 0.151411255661244 0.20605992767745
0.184744155;0.094501489;0.049686809;0.129178843;0.188218019;0.18474415534363 0.0945014894209603 0.0496868086933778 0.129178843330554 0.188218018840169
0.192683498;0.105927293;0.067658602;0.138544894;0.196109337;0.192683497733544 0.105927293042294 0.0676586021062527 0.138544893683851 0.196109337148211
0.185101913;0.094357415;0.04899657;0.129263554;0.188590932;0.185101912861883 0.0943574152077966 0.0489965700142437 0.129263554040967 0.18859093191382
0.186995827;0.096890384;0.053184586;0.131382264;0.190479886;0.186995826561668 0.0968903839776861 0.0531845859661459 0.131382264296055 0.190479885719591
0.185108104;0.095913201;0.052649807;0.130056433;0.188556967;0.18510810391946 0.095913201391505 0.0526498065034856 0.130056433054887 0.188556967294472
0.18769194;0.097956095;0.054978315;0.132232057;0.191170463;0.187691939683036 0.0979560953079613 0.0549783153258307 0.132232057325694 0.191170462829426
0.185517182;0.094809601;0.049685729;0.129675167;0.189007834;0.185517181587964 0.0948096013361412 0.0496857292780044 0.129675167432408 0.189007833606696
0.187382395;0.097478632;0.054176987;0.13185215;0.19086349;0.187382395248084 0.0974786320570236 0.0541769866501545 0.131852149910972 0.190863490494015
0.195431423;0.110332026;0.074168948;0.142064511;0.19882465;0.195431423174953 0.110332025779632 0.0741689477264554 0.142064511078845 0.198824649857607
0.190321884;0.102127503;0.061776533;0.135532468;0.193774361;0.190321883748237 0.102127503200162 0.0617765333366548 0.135532467784173 0.193774360642531
0.186813805;0.096617275;0.052722361;0.131163159;0.190299144;0.186813804904154 0.0966172754074597 0.0527223608665244 0.131163159230269 0.190299144227827
0.188479095;0.09918834;0.057025522;0.133208913;0.191950475;0.188479095107334 0.0991883395799185 0.0570255217226688 0.133208913356476 0.191950475000936
0.188073979;0.10298032;0.065224403;0.135012259;0.191429306;0.188073979181816 0.102980320438311 0.0652244031034258 0.135012259235426 0.191429306465388
0.186813805;0.096617275;0.052722361;0.131163159;0.190299144;0.186813804904154 0.0966172754074597 0.0527223608665244 0.131163159230269 0.190299144227827
0.185544721;0.097118873;0.054981047;0.130864761;0.188975972;0.185544720690167 0.0971188725239104 0.0549810466975026 0.130864760834447 0.188975971812285
0.191691643;0.104330847;0.065220456;0.137277065;0.195128892;0.19169164288693 0.104330846880108 0.0652204560841253 0.137277064613828 0.195128891779242
0.186124412;0.098569248;0.057656463;0.131864942;0.189535897;0.186124412307411 0.0985692482445416 0.0576564625625482 0.131864942205789 0.189535897280236
0.192683498;0.105927293;0.067658602;0.138544894;0.196109337;0.192683497733544 0.105927293042294 0.0676586021062527 0.138544893683851 0.196109337148211
0.184853716;0.095075721;0.050942822;0.129518303;0.188316226;0.184853716258068 0.095075721411717 0.0509428222363647 0.12951830341268 0.188316226203545
0.186596711;0.099687065;0.059645361;0.132649719;0.189993549;0.1865967108784 0.0996870648526998 0.059645361329072 0.132649718756036 0.189993548964455
0.194163427;0.108304173;0.071208543;0.140439934;0.197571842;0.194163426873191 0.108304173105328 0.0712085433311803 0.140439934493099 0.197571842185695
0.185690298;0.095028066;0.050042991;0.129861991;0.189180853;0.18569029817794 0.0950280664108864 0.0500429911922 0.129861990578704 0.189180852676888
0.184792396;0.0942337;0.048997008;0.12906462;0.188274704;0.184792395549287 0.0942336999358581 0.0489970078561819 0.129064620285889 0.188274704038253
0.188720563;0.099570153;0.0576533;0.133510972;0.192189613;0.188720562581806 0.0995701527005146 0.057653299791017 0.13351097194578 0.192189613202666
0.185880685;0.095280041;0.050461968;0.130073457;0.189370824;0.185880684877379 0.0952800414885806 0.0504619682636149 0.130073456729279 0.189370823714774
0.184853716;0.095075721;0.050942822;0.129518303;0.188316226;0.184853716258068 0.095075721411717 0.0509428222363647 0.12951830341268 0.188316226203545
0.185108104;0.095913201;0.052649807;0.130056433;0.188556967;0.18510810391946 0.095913201391505 0.0526498065034856 0.130056433054887 0.188556967294472
0.185101913;0.094357415;0.04899657;0.129263554;0.188590932;0.185101912861883 0.0943574152077966 0.0489965700142437 0.129263554040967 0.18859093191382
0.186313052;0.09588343;0.051478819;0.130569825;0.189801414;0.18631305202971 0.0958834297812363 0.0514788188305547 0.130569825160273 0.189801413546179
0.185101913;0.094357415;0.04899657;0.129263554;0.188590932;0.185101912861883 0.0943574152077966 0.0489965700142437 0.129263554040967 0.18859093191382
0.191691643;0.104330847;0.065220456;0.137277065;0.195128892;0.19169164288693 0.104330846880108 0.0652204560841253 0.137277064613828 0.195128891779242
0.185361383;0.094624878;0.049391522;0.129513094;0.188851813;0.185361383495242 0.0946248783631673 0.0493915217452517 0.129513093933327 0.188851813096508
0.185120798;0.095950894;0.052724599;0.130081237;0.188569084;0.185120798116271 0.0959508942174951 0.0527245987815878 0.130081237208054 0.188569084122958
0.185222948;0.094474095;0.049161501;0.129375863;0.188712833;0.18522294760153 0.0944740954175822 0.0491615006558602 0.129375863095642 0.188712833307597
0.190321884;0.102127503;0.061776533;0.135532468;0.193774361;0.190321883748237 0.102127503200162 0.0617765333366548 0.135532467784173 0.193774360642531
0.185517182;0.094809601;0.049685729;0.129675167;0.189007834;0.185517181587964 0.0948096013361412 0.0496857292780044 0.129675167432408 0.189007833606696
0.185101913;0.094357415;0.04899657;0.129263554;0.188590932;0.185101912861883 0.0943574152077966 0.0489965700142437 0.129263554040967 0.18859093191382
0.184853716;0.095075721;0.050942822;0.129518303;0.188316226;0.184853716258068 0.095075721411717 0.0509428222363647 0.12951830341268 0.188316226203545
0.184758781;0.094288691;0.049162155;0.129077607;0.188238599;0.184758781333319 0.0942886912801715 0.0491621552139781 0.129077607124941 0.188238599457799
0.185386045;0.096697613;0.05417956;0.130579298;0.188823282;0.185386044644852 0.0966976126933305 0.0541795604405247 0.130579298423209 0.188823281872908
0.188361112;0.099002335;0.056718548;0.133061685;0.191833609;0.188361112143994 0.099002335369071 0.0567185481409515 0.133061685249611 0.191833609068204
0.185880685;0.095280041;0.050461968;0.130073457;0.189370824;0.185880684877379 0.0952800414885806 0.0504619682636149 0.130073456729279 0.189370823714774
0.185720708;0.097571525;0.05582908;0.131174304;0.189145669;0.185720707523208 0.0975715250472273 0.0558290804364311 0.131174304190328 0.18914566891034
0.185880685;0.095280041;0.050461968;0.130073457;0.189370824;0.185880684877379 0.0952800414885806 0.0504619682636149 0.130073456729279 0.189370823714774
0.184744155;0.094501489;0.049686809;0.129178843;0.188218019;0.18474415534363 0.0945014894209603 0.0496868086933778 0.129178843330554 0.188218018840169
0.187744944;0.102266804;0.064046327;0.134494898;0.191109113;0.18774494352273 0.102266804476581 0.0640463272465616 0.134494898387613 0.19110911341084
0.185517182;0.094809601;0.049685729;0.129675167;0.189007834;0.185517181587964 0.0948096013361412 0.0496857292780044 0.129675167432408 0.189007833606696
0.188361112;0.099002335;0.056718548;0.133061685;0.191833609;0.188361112143994 0.099002335369071 0.0567185481409515 0.133061685249611 0.191833609068204
0.184799672;0.094850544;0.050463456;0.129380209;0.188266287;0.184799671502655 0.0948505440270758 0.0504634561933817 0.129380208947657 0.188266287227433
0.202756024;0.121815589;0.090014637;0.151411256;0.206059928;0.202756023506008 0.121815589378574 0.090014636677487 0.151411255661244 0.20605992767745
0.184744155;0.094501489;0.049686809;0.129178843;0.188218019;0.18474415534363 0.0945014894209603 0.0496868086933778 0.129178843330554 0.188218018840169
0.192683498;0.105927293;0.067658602;0.138544894;0.196109337;0.192683497733544 0.105927293042294 0.0676586021062527 0.138544893683851 0.196109337148211
0.185101913;0.094357415;0.04899657;0.129263554;0.188590932;0.185101912861883 0.0943574152077966 0.0489965700142437 0.129263554040967 0.18859093191382
0.186995827;0.096890384;0.053184586;0.131382264;0.190479886;0.186995826561668 0.0968903839776861 0.0531845859661459 0.131382264296055 0.190479885719591
0.185108104;0.095913201;0.052649807;0.130056433;0.188556967;0.18510810391946 0.095913201391505 0.0526498065034856 0.130056433054887 0.188556967294472


==> img/plots/plotcdfangles/nlos4.csv <==
0.522697324;0.252055826;0.118917525;0.25891684;0.585498422;0.522697323785522 0.252055825551871 0.118917525171532 0.258916839519701 0.585498422374161
0.515185141;0.245742129;0.109975687;0.252620613;0.577465991;0.515185140709989 0.245742129189074 0.109975687200958 0.2526206132825 0.577465990974611
0.518608685;0.246503219;0.1082768;0.253465438;0.581426336;0.51860868495004 0.246503218540922 0.108276800226504 0.253465437519091 0.581426336180364
0.517000107;0.244817619;0.105323382;0.251798634;0.579752263;0.51700010710875 0.244817619109629 0.105323381944003 0.251798633874468 0.579752263184423
0.517480508;0.245261908;0.106042342;0.252239881;0.580260573;0.517480508362885 0.245261907630767 0.106042342227897 0.252239880575905 0.5802605730012
0.521252162;0.249977688;0.114924781;0.256879065;0.584076416;0.52125216161099 0.249977688366402 0.114924780579133 0.256879065386236 0.584076415733076
0.519484195;0.24758916;0.110330066;0.254533904;0.582313506;0.519484195286387 0.247589160428994 0.110330066385814 0.254533904341398 0.582313505728442
0.522396207;0.251615819;0.118074905;0.258485502;0.585203225;0.522396206945325 0.251615818842755 0.118074905346436 0.258485501868553 0.585203224500023
0.517480508;0.245261908;0.106042342;0.252239881;0.580260573;0.517480508362885 0.245261907630767 0.106042342227897 0.252239880575905 0.5802605730012
0.522697324;0.252055826;0.118917525;0.25891684;0.585498422;0.522697323785522 0.252055825551871 0.118917525171532 0.258916839519701 0.585498422374161
0.515718783;0.244205362;0.105046538;0.251169317;0.578316187;0.515718782741079 0.244205361727648 0.105046537592872 0.251169317003663 0.578316186576155
0.515339278;0.244547389;0.106458856;0.25148331;0.57781741;0.515339277856675 0.244547388618609 0.106458855611635 0.251483309864271 0.57781741046073
0.516852412;0.244695827;0.105144283;0.251677128;0.579593908;0.516852411708386 0.244695826943948 0.105144283076973 0.251677128302147 0.579593907861404
0.519958787;0.248208683;0.111516961;0.255142663;0.582789942;0.519958786516501 0.248208682699426 0.11151696099429 0.255142663387646 0.582789941770242
0.518016759;0.245824043;0.107029257;0.252795733;0.580818645;0.518016758725585 0.245824042849471 0.107029257244149 0.252795733122309 0.580818645096644
0.519958787;0.248208683;0.111516961;0.255142663;0.582789942;0.519958786516501 0.248208682699426 0.11151696099429 0.255142663387646 0.582789941770242
0.516097204;0.244242532;0.104715009;0.251217846;0.578760439;0.516097203943864 0.244242531733177 0.104715009151786 0.251217846194529 0.578760439392338
0.517000107;0.244817619;0.105323382;0.251798634;0.579752263;0.51700010710875 0.244817619109629 0.105323381944003 0.251798633874468 0.579752263184423
0.526404616;0.25767737;0.129482422;0.264424916;0.589098937;0.526404616403642 0.257677370222167 0.129482421651719 0.264424915626028 0.589098937033591
0.517000107;0.244817619;0.105323382;0.251798634;0.579752263;0.51700010710875 0.244817619109629 0.105323381944003 0.251798633874468 0.579752263184423
0.515211908;0.245039731;0.107991805;0.251949746;0.577596854;0.515211908106854 0.245039730797437 0.107991804581325 0.251949746373672 0.577596853594197
0.515639843;0.244229236;0.105206276;0.251189432;0.578219079;0.515639842923583 0.244229236156948 0.105206276143103 0.251189431890464 0.578219078739692
0.515993206;0.24421334;0.104751604;0.251186367;0.578641009;0.515993206018249 0.244213339940116 0.104751604385359 0.251186367337054 0.578641009234746
0.523961901;0.253935848;0.122494718;0.260759334;0.586732952;0.523961900656221 0.253935847815026 0.12249471774052 0.260759333925753 0.586732952161594
0.515718783;0.244205362;0.105046538;0.251169317;0.578316187;0.515718782741079 0.244205361727648 0.105046537592872 0.251169317003663 0.578316186576155
0.51903414;0.247020555;0.109248957;0.25397472;0.581858953;0.519034140138178 0.247020554927083 0.109248956553343 0.253974719682905 0.581858953423367
0.520205262;0.24853742;0.11214904;0.255465524;0.58303635;0.520205262312287 0.248537419858881 0.112149039718377 0.255465523684067 0.583036349523741
0.515639843;0.244229236;0.105206276;0.251189432;0.578219079;0.515639842923583 0.244229236156948 0.105206276143103 0.251189431890464 0.578219078739692
0.516852412;0.244695827;0.105144283;0.251677128;0.579593908;0.516852411708386 0.244695826943948 0.105144283076973 0.251677128302147 0.579593907861404
0.52181208;0.250772252;0.116454859;0.257658387;0.584629008;0.521812079687215 0.250772252225919 0.116454859202465 0.257658387123284 0.584629007739447
0.516207458;0.244284984;0.104709348;0.251262216;0.578885442;0.516207457501689 0.244284983595302 0.104709348493869 0.251262216334353 0.578885441899362
0.520981306;0.24959893;0.114194618;0.256507464;0.583808248;0.520981305540271 0.249598929842026 0.114194617521186 0.25650746406893 0.583808248295783
0.515639843;0.244229236;0.105206276;0.251189432;0.578219079;0.515639842923583 0.244229236156948 0.105206276143103 0.251189431890464 0.578219078739692
0.528728429;0.26132566;0.136116217;0.267998781;0.591333112;0.52872842910247 0.261325659935955 0.136116217398609 0.267998781093552 0.591333112076896
0.517480508;0.245261908;0.106042342;0.252239881;0.580260573;0.517480508362885 0.245261907630767 0.106042342227897 0.252239880575905 0.5802605730012
0.516097204;0.244242532;0.104715009;0.251217846;0.578760439;0.516097203943864 0.244242531733177 0.104715009151786 0.251217846194529 0.578760439392338
0.516097204;0.244242532;0.104715009;0.251217846;0.578760439;0.516097203943864 0.244242531733177 0.104715009151786 0.251217846194529 0.578760439392338
0.520716531;0.249232596;0.113488308;0.256147973;0.58354551;0.520716530811882 0.249232595933115 0.113488308430684 0.256147972883723 0.583545509913994
0.515500783;0.244316766;0.105617099;0.251268344;0.57804163;0.515500782818892 0.244316765671855 0.105617098517213 0.251268343553636 0.578041629767065
0.515500783;0.244316766;0.105617099;0.251268344;0.57804163;0.515500782818892 0.244316765671855 0.105617098517213 0.251268343553636 0.578041629767065
0.515567175;0.244266373;0.105396518;0.251222442;0.578127559;0.51556717539868 0.244266372820905 0.105396518061778 0.25122244243463 0.578127558918593
0.518608685;0.246503219;0.1082768;0.253465438;0.581426336;0.51860868495004 0.246503218540922 0.108276800226504 0.253465437519091 0.581426336180364
0.520205262;0.24853742;0.11214904;0.255465524;0.58303635;0.520205262312287 0.248537419858881 0.112149039718377 0.255465523684067 0.583036349523741
0.515440668;0.244380407;0.105867828;0.251327128;0.577961294;0.515440667608995 0.24438040650926 0.105867827874396 0.251327128184673 0.577961293778708
0.517480508;0.245261908;0.106042342;0.252239881;0.580260573;0.517480508362885 0.245261907630767 0.106042342227897 0.252239880575905 0.5802605730012
0.515718783;0.244205362;0.105046538;0.251169317;0.578316187;0.515718782741079 0.244205361727648 0.105046537592872 0.251169317003663 0.578316186576155
0.518016759;0.245824043;0.107029257;0.252795733;0.580818645;0.518016758725585 0.245824042849471 0.107029257244149 0.252795733122309 0.580818645096644
0.516207458;0.244284984;0.104709348;0.251262216;0.578885442;0.516207457501689 0.244284983595302 0.104709348493869 0.251262216334353 0.578885441899362
0.516207458;0.244284984;0.104709348;0.251262216;0.578885442;0.516207457501689 0.244284983595302 0.104709348493869 0.251262216334353 0.578885441899362
0.515298007;0.244650703;0.106798658;0.251580683;0.577753867;0.515298007021332 0.244650702793709 0.106798658314545 0.251580682942185 0.577753867312143
0.515718783;0.244205362;0.105046538;0.251169317;0.578316187;0.515718782741079 0.244205361727648 0.105046537592872 0.251169317003663 0.578316186576155
0.517653061;0.245436228;0.106341868;0.252412465;0.580441075;0.517653061226526 0.245436228453356 0.10634186788622 0.252412464952862 0.580441074715675
0.515803992;0.244194753;0.104917442;0.251162101;0.57841888;0.515803991971392 0.24419475342287 0.104917441736837 0.251162100872563 0.578418879613548
0.516710945;0.244587221;0.104995742;0.251568444;0.579441101;0.516710944559037 0.244587221295507 0.104995741548971 0.251568443569106 0.579441100883124
0.520205262;0.24853742;0.11214904;0.255465524;0.58303635;0.520205262312287 0.248537419858881 0.112149039718377 0.255465523684067 0.583036349523741
0.515195783;0.245195699;0.108446371;0.252098353;0.577555726;0.515195783167353 0.245195698915285 0.108446370784729 0.252098353003594 0.577555726007898
0.516323963;0.244340689;0.104734627;0.251319471;0.579016013;0.516323962684322 0.244340688615061 0.10473462742743 0.251319470928704 0.57901601314681
0.518608685;0.246503219;0.1082768;0.253465438;0.581426336;0.51860868495004 0.246503218540922 0.108276800226504 0.253465437519091 0.581426336180364
0.518818334;0.246755457;0.108749069;0.253713821;0.5816399;0.518818333684628 0.246755457191445 0.108749068904714 0.253713821317202 0.58163989980187
0.522697324;0.252055826;0.118917525;0.25891684;0.585498422;0.522697323785522 0.252055825551871 0.118917525171532 0.258916839519701 0.585498422374161
0.517831813;0.245623617;0.10667093;0.252597758;0.580627101;0.517831813486654 0.245623616820804 0.106670930369442 0.252597758450491 0.580627100516756
0.517653061;0.245436228;0.106341868;0.252412465;0.580441075;0.517653061226526 0.245436228453356 0.10634186788622 0.252412464952862 0.580441074715675
0.515993206;0.24421334;0.104751604;0.251186367;0.578641009;0.515993206018249 0.244213339940116 0.104751604385359 0.251186367337054 0.578641009234746
0.516323963;0.244340689;0.104734627;0.251319471;0.579016013;0.516323962684322 0.244340688615061 0.10473462742743 0.251319470928704 0.57901601314681
0.523317612;0.252971969;0.120665682;0.25981478;0.586104956;0.523317611796042 0.252971968803039 0.120665682087434 0.259814780195694 0.586104956366558
0.517653061;0.245436228;0.106341868;0.252412465;0.580441075;0.517653061226526 0.245436228453356 0.10634186788622 0.252412464952862 0.580441074715675
0.515195783;0.245195699;0.108446371;0.252098353;0.577555726;0.515195783167353 0.245195698915285 0.108446370784729 0.252098353003594 0.577555726007898
0.516710945;0.244587221;0.104995742;0.251568444;0.579441101;0.516710944559037 0.244587221295507 0.104995741548971 0.251568443569106 0.579441100883124
0.51903414;0.247020555;0.109248957;0.25397472;0.581858953;0.519034140138178 0.247020554927083 0.109248956553343 0.253974719682905 0.581858953423367
0.515211908;0.245039731;0.107991805;0.251949746;0.577596854;0.515211908106854 0.245039730797437 0.107991804581325 0.251949746373672 0.577596853594197
0.516097204;0.244242532;0.104715009;0.251217846;0.578760439;0.516097203943864 0.244242531733177 0.104715009151786 0.251217846194529 0.578760439392338
0.515803992;0.244194753;0.104917442;0.251162101;0.57841888;0.515803991971392 0.24419475342287 0.104917441736837 0.251162100872563 0.578418879613548
0.517000107;0.244817619;0.105323382;0.251798634;0.579752263;0.51700010710875 0.244817619109629 0.105323381944003 0.251798633874468 0.579752263184423
0.515567175;0.244266373;0.105396518;0.251222442;0.578127559;0.51556717539868 0.244266372820905 0.105396518061778 0.25122244243463 0.578127558918593
0.518405201;0.246263878;0.107832513;0.253229605;0.581218269;0.518405201405163 0.246263878488723 0.107832513403603 0.253229605113841 0.581218268610609
0.518016759;0.245824043;0.107029257;0.252795733;0.580818645;0.518016758725585 0.245824042849471 0.107029257244149 0.252795733122309 0.580818645096644
0.523636762;0.253447975;0.121570314;0.260281262;0.586416276;0.523636761579625 0.253447974745924 0.121570314443854 0.260281261559047 0.586416275792932
0.515993206;0.24421334;0.104751604;0.251186367;0.578641009;0.515993206018249 0.244213339940116 0.104751604385359 0.251186367337054 0.578641009234746
0.515718783;0.244205362;0.105046538;0.251169317;0.578316187;0.515718782741079 0.244205361727648 0.105046537592872 0.251169317003663 0.578316186576155
0.515567175;0.244266373;0.105396518;0.251222442;0.578127559;0.51556717539868 0.244266372820905 0.105396518061778 0.25122244243463 0.578127558918593
0.522697324;0.252055826;0.118917525;0.25891684;0.585498422;0.522697323785522 0.252055825551871 0.118917525171532 0.258916839519701 0.585498422374161
0.515500783;0.244316766;0.105617099;0.251268344;0.57804163;0.515500782818892 0.244316765671855 0.105617098517213 0.251268343553636 0.578041629767065
0.515182399;0.245546926;0.109438687;0.252433812;0.577490294;0.515182399223863 0.245546926189486 0.109438687380994 0.252433811851462 0.577490293745008
0.524293018;0.25443552;0.123438448;0.261248934;0.587054977;0.524293017883096 0.254435519745693 0.123438447797603 0.261248933662963 0.587054976803421
0.515567175;0.244266373;0.105396518;0.251222442;0.578127559;0.51556717539868 0.244266372820905 0.105396518061778 0.25122244243463 0.578127558918593
0.516097204;0.244242532;0.104715009;0.251217846;0.578760439;0.516097203943864 0.244242531733177 0.104715009151786 0.251217846194529 0.578760439392338
0.515993206;0.24421334;0.104751604;0.251186367;0.578641009;0.515993206018249 0.244213339940116 0.104751604385359 0.251186367337054 0.578641009234746
0.515895468;0.244197413;0.104819102;0.251167785;0.578527155;0.515895467508009 0.244197412971517 0.104819101794256 0.251167784608919 0.578527154877624
0.515263021;0.244767211;0.107167621;0.251690892;0.577695926;0.515263020969362 0.244767210783492 0.107167620564398 0.251690891609179 0.577695925688186
0.520716531;0.249232596;0.113488308;0.256147973;0.58354551;0.520716530811882 0.249232595933115 0.113488308430684 0.256147972883723 0.583545509913994
0.515639843;0.244229236;0.105206276;0.251189432;0.578219079;0.515639842923583 0.244229236156948 0.105206276143103 0.251189431890464 0.578219078739692
0.51903414;0.247020555;0.109248957;0.25397472;0.581858953;0.519034140138178 0.247020554927083 0.109248956553343 0.253974719682905 0.581858953423367
0.524630102;0.254946921;0.124401065;0.261749996;0.587382341;0.524630101941023 0.254946921163968 0.124401064766479 0.261749996085326 0.587382340922054
0.52181208;0.250772252;0.116454859;0.257658387;0.584629008;0.521812079687215 0.250772252225919 0.116454859202465 0.257658387123284 0.584629007739447
0.517831813;0.245623617;0.10667093;0.252597758;0.580627101;0.517831813486654 0.245623616820804 0.106670930369442 0.252597758450491 0.580627100516756
0.523004462;0.252507897;0.119781269;0.259359952;0.585799002;0.523004462269903 0.252507897099003 0.119781268624413 0.259359952377971 0.585799002423219
0.516446715;0.244409638;0.104790824;0.251389601;0.579152149;0.516446715260853 0.244409637730609 0.104790823561582 0.251389601174187 0.579152149368224
0.52181208;0.250772252;0.116454859;0.257658387;0.584629008;0.521812079687215 0.250772252225919 0.116454859202465 0.257658387123284 0.584629007739447
0.515339278;0.244547389;0.106458856;0.25148331;0.57781741;0.515339277856675 0.244547388618609 0.106458855611635 0.251483309864271 0.57781741046073
0.517314161;0.245100682;0.105772604;0.252080031;0.580085601;0.517314161099255 0.245100682234787 0.105772604320904 0.252080031423185 0.58008560053002


==> img/plots/plotcdfangles/nlos8.csv <==
1.187259167;0.740848785;0.37785227;0.503499719;1.201197439;1.18725916662628 0.740848784971509 0.377852270178651 0.503499718769521 1.20119743880166
1.190393566;0.743656366;0.381301108;0.506510376;1.204348306;1.19039356602602 0.743656365509359 0.381301108440273 0.506510375572412 1.20434830627317
1.19018764;0.743456644;0.38103108;0.50628258;1.204141664;1.19018764020677 0.743456643840316 0.381031079699131 0.506282579535618 1.20414166384076
1.186941735;0.740600908;0.377607514;0.503266675;1.200877469;1.18694173507708 0.740600907918153 0.377607514327999 0.503266675191648 1.20087746857536
1.190393566;0.743656366;0.381301108;0.506510376;1.204348306;1.19039356602602 0.743656365509359 0.381301108440273 0.506510375572412 1.20434830627317
1.189008562;0.742348846;0.379586162;0.505048383;1.202957626;1.18900856182363 0.742348845972433 0.379586161615665 0.505048382844302 1.20295762570513
1.189783851;0.74307012;0.380515992;0.505845895;1.203736347;1.18978385122282 0.74307012043665 0.380515992429352 0.505845895405615 1.20373634743888
1.187926505;0.741396734;0.378444057;0.504042625;1.201869474;1.18792650499888 0.741396733849629 0.378444057270745 0.504042624870209 1.20186947373126
1.18663514;0.740370453;0.377396942;0.503059287;1.200568208;1.18663514030111 0.740370452830625 0.377396941793094 0.503059286680929 1.20056820800831
1.185916119;0.73987064;0.377020415;0.502653255;1.199841965;1.1859161186701 0.739870640019731 0.377020415454261 0.50265325504725 1.19984196498999
1.185647517;0.739701282;0.376929875;0.502535884;1.199570252;1.18564751686629 0.739701281990667 0.376929874734166 0.502535883661121 1.19957025158986
1.186941735;0.740600908;0.377607514;0.503266675;1.200877469;1.18694173507708 0.740600907918153 0.377607514327999 0.503266675191648 1.20087746857536
1.187421943;0.740979251;0.377987446;0.50362585;1.201361437;1.18742194348653 0.740979251319525 0.377987446458551 0.503625850232346 1.20136143737408
1.186787083;0.740483502;0.377497951;0.503159772;1.200721499;1.18678708256056 0.740483501583194 0.377497951353216 0.503159771978236 1.20072149906051
1.185265002;0.739480034;0.376858509;0.502408145;1.19918283;1.18526500194921 0.739480033876361 0.376858508811765 0.502408144543126 1.19918283002293
1.186195585;0.740057472;0.377145299;0.502796376;1.200124416;1.18619558538712 0.740057471651879 0.377145299415881 0.502796375535988 1.20012441580144
1.186054494;0.739961872;0.377078566;0.502721598;1.199981849;1.18605449438747 0.739961872433634 0.377078566442589 0.502721597935538 1.19998184868642
1.199583492;0.753679496;0.396379708;0.518819823;1.213543401;1.19958349225992 0.753679496128701 0.39637970802907 0.518819822797928 1.21354340134727
1.187099097;0.74072267;0.377725623;0.503379992;1.201036116;1.1870990967914 0.740722669763438 0.377725623274442 0.503379992232232 1.20103611550936
1.192367582;0.745647013;0.38410259;0.508842562;1.206327364;1.19236758185248 0.745647013132317 0.384102590081919 0.508842561657236 1.20632736388414
1.188276394;0.741696767;0.378790929;0.504352405;1.20222152;1.18827639358408 0.741696767114071 0.378790928726828 0.504352404701893 1.20222152049393
1.187421943;0.740979251;0.377987446;0.50362585;1.201361437;1.18742194348653 0.740979251319525 0.377987446458551 0.503625850232346 1.20136143737408
1.187926505;0.741396734;0.378444057;0.504042625;1.201869474;1.18792650499888 0.741396733849629 0.378444057270745 0.504042624870209 1.20186947373126
1.192419066;0.74570055;0.384180146;0.508906535;1.20637894;1.19241906590226 0.745700549902415 0.384180145905382 0.508906535124041 1.20637894047308
1.185916119;0.73987064;0.377020415;0.502653255;1.199841965;1.1859161186701 0.739870640019731 0.377020415454261 0.50265325504725 1.19984196498999
1.187421943;0.740979251;0.377987446;0.50362585;1.201361437;1.18742194348653 0.740979251319525 0.377987446458551 0.503625850232346 1.20136143737408
1.188276394;0.741696767;0.378790929;0.504352405;1.20222152;1.18827639358408 0.741696767114071 0.378790928726828 0.504352404701893 1.20222152049393
1.185389787;0.73954941;0.376873702;0.502444279;1.199309283;1.18538978736146 0.739549409569143 0.376873702007613 0.502444279422636 1.19930928289898
1.188100099;0.741544581;0.378613254;0.504194326;1.202044162;1.18810009865079 0.74154458103015 0.378613253973811 0.504194325540576 1.20204416229725
1.188100099;0.741544581;0.378613254;0.504194326;1.202044162;1.18810009865079 0.74154458103015 0.378613253973811 0.504194325540576 1.20204416229725
1.188100099;0.741544581;0.378613254;0.504194326;1.202044162;1.18810009865079 0.74154458103015 0.378613253973811 0.504194325540576 1.20204416229725
1.187755614;0.741253228;0.37828335;0.503897308;1.201697456;1.18775561381274 0.741253228168763 0.378283349993688 0.503897308451617 1.20169745596019
1.183804038;0.738968605;0.377547895;0.502579348;1.197695167;1.18380403823994 0.738968604752466 0.377547895304018 0.50257934757165 1.19769516683502
1.191685471;0.744944912;0.383094929;0.508008958;1.205643853;1.19168547060338 0.744944912135315 0.383094929363927 0.508008958474258 1.20564385295913
1.192600299;0.745889588;0.384454745;0.509132854;1.206560485;1.19260029908931 0.745889587596871 0.384454745462626 0.509132853757409 1.20656048546333
1.1950741;0.748549106;0.388417774;0.512374633;1.209036628;1.19507410010412 0.748549105809545 0.388417774206698 0.512374633435166 1.20903662779089
1.185023594;0.73935441;0.376853914;0.502355216;1.198937991;1.18502359410069 0.739354409682675 0.376853913952923 0.502355216217305 1.19893799146166
1.184793076;0.739246296;0.376883708;0.502328083;1.198703915;1.18479307573304 0.739246295717907 0.376883707872131 0.502328082848454 1.19870391461713
1.186195585;0.740057472;0.377145299;0.502796376;1.200124416;1.18619558538712 0.740057471651879 0.377145299415881 0.502796375535988 1.20012441580144
1.188455389;0.741853289;0.37897707;0.504516856;1.202401547;1.18845538859663 0.741853289431104 0.378977069605575 0.504516856358484 1.20240154713997
1.188637082;0.742014145;0.379171664;0.504687674;1.202584241;1.18863708246864 0.742014145237159 0.379171664141616 0.504687674280948 1.20258424103696
1.196963787;0.750662018;0.391660527;0.515006191;1.210926125;1.19696378670615 0.750662017591311 0.391660527149919 0.515006190775103 1.21092612529456
1.190602178;0.743860389;0.381579437;0.506744463;1.204557603;1.1906021775435 0.743860389222919 0.381579437206561 0.506744463002578 1.20455760304308
1.19355786;0.746902478;0.385944112;0.51035586;1.207519354;1.19355786031873 0.74690247800805 0.385944112162778 0.510355859827461 1.20751935387591
1.194304013;0.747706746;0.38714526;0.51133773;1.208266162;1.194304012944 0.747706745811096 0.387145260227217 0.511337730197982 1.20826616217721
1.203742404;0.758627851;0.404246538;0.525162414;1.217694526;1.2037424041961 0.758627850717667 0.40424653832958 0.525162414310592 1.21769452568758
1.189477231;0.742781415;0.380138458;0.505523716;1.203428452;1.18947723110164 0.742781414929323 0.380138457529347 0.505523715895005 1.20342845238777
1.19018764;0.743456644;0.38103108;0.50628258;1.204141664;1.19018764020677 0.743456643840316 0.381031079699131 0.506282579535618 1.20414166384076
1.185023594;0.73935441;0.376853914;0.502355216;1.198937991;1.18502359410069 0.739354409682675 0.376853913952923 0.502355216217305 1.19893799146166
1.200504038;0.754759915;0.39808686;0.520196943;1.214462595;1.20050403760589 0.754759914781957 0.398086859542607 0.520196942697543 1.2144625954022
1.206520203;0.762014255;0.409677332;0.529541956;1.220465062;1.20652020320475 0.762014255393414 0.409677332250895 0.529541956009771 1.22046506205474
1.193422314;0.74675773;0.385729563;0.510180097;1.207383656;1.19342231407931 0.746757729672428 0.385729562922658 0.510180096941343 1.20738365571248
1.188276394;0.741696767;0.378790929;0.504352405;1.20222152;1.18827639358408 0.741696767114071 0.378790928726828 0.504352404701893 1.20222152049393
1.185265002;0.739480034;0.376858509;0.502408145;1.19918283;1.18526500194921 0.739480033876361 0.376858508811765 0.502408144543126 1.19918283002293
1.186339391;0.740157436;0.37722061;0.502877585;1.200269665;1.18633939070027 0.740157435982411 0.377220609819491 0.502877584978087 1.20026966537882
1.185780459;0.739783776;0.37697085;0.502591349;1.199704766;1.18578045918558 0.739783776025752 0.376970850422428 0.502591349496119 1.19970476565078
1.186941735;0.740600908;0.377607514;0.503266675;1.200877469;1.18694173507708 0.740600907918153 0.377607514327999 0.503266675191648 1.20087746857536
1.18663514;0.740370453;0.377396942;0.503059287;1.200568208;1.18663514030111 0.740370452830625 0.377396941793094 0.503059286680929 1.20056820800831
1.189198345;0.742522685;0.379806037;0.50523826;1.203148314;1.18919834477899 0.742522685046648 0.379806036933602 0.505238259868461 1.20314831399457
1.189198345;0.742522685;0.379806037;0.50523826;1.203148314;1.18919834477899 0.742522685046648 0.379806036933602 0.505238259868461 1.20314831399457
1.185647517;0.739701282;0.376929875;0.502535884;1.199570252;1.18564751686629 0.739701281990667 0.376929874734166 0.502535883661121 1.19957025158986
1.18663514;0.740370453;0.377396942;0.503059287;1.200568208;1.18663514030111 0.740370452830625 0.377396941793094 0.503059286680929 1.20056820800831
1.189198345;0.742522685;0.379806037;0.50523826;1.203148314;1.18919834477899 0.742522685046648 0.379806036933602 0.505238259868461 1.20314831399457
1.186195585;0.740057472;0.377145299;0.502796376;1.200124416;1.18619558538712 0.740057471651879 0.377145299415881 0.502796375535988 1.20012441580144
1.187099097;0.74072267;0.377725623;0.503379992;1.201036116;1.1870990967914 0.740722669763438 0.377725623274442 0.503379992232232 1.20103611550936
1.18663514;0.740370453;0.377396942;0.503059287;1.200568208;1.18663514030111 0.740370452830625 0.377396941793094 0.503059286680929 1.20056820800831
1.186485909;0.740261764;0.377304493;0.502965223;1.200417596;1.18648590933995 0.740261763656845 0.37730449251723 0.502965223146351 1.20041759644485
1.18430869;0.739065441;0.377079887;0.502362588;1.198210946;1.18430869015559 0.739065441036493 0.377079886568425 0.502362587767036 1.19821094641628
1.186941735;0.740600908;0.377607514;0.503266675;1.200877469;1.18694173507708 0.740600907918153 0.377607514327999 0.503266675191648 1.20087746857536
1.184906973;0.739298163;0.376864513;0.502338425;1.198819607;1.1849069733275 0.739298163412389 0.376864512604386 0.502338424808883 1.19881960742402
1.185916119;0.73987064;0.377020415;0.502653255;1.199841965;1.1859161186701 0.739870640019731 0.377020415454261 0.50265325504725 1.19984196498999
1.189008562;0.742348846;0.379586162;0.505048383;1.202957626;1.18900856182363 0.742348845972433 0.379586161615665 0.505048382844302 1.20295762570513
1.19355786;0.746902478;0.385944112;0.51035586;1.207519354;1.19355786031873 0.74690247800805 0.385944112162778 0.510355859827461 1.20751935387591
1.185517293;0.739623159;0.376897491;0.50248686;1.199438424;1.18551729262631 0.739623159376687 0.376897491190931 0.502486859674756 1.19943842371066
1.186485909;0.740261764;0.377304493;0.502965223;1.200417596;1.18648590933995 0.740261763656845 0.37730449251723 0.502965223146351 1.20041759644485
1.198263154;0.752147289;0.393973066;0.51687661;1.212224568;1.19826315365734 0.752147288935113 0.39397306625243 0.516876609808272 1.21222456819169
1.185389787;0.73954941;0.376873702;0.502444279;1.199309283;1.18538978736146 0.739549409569143 0.376873702007613 0.502444279422636 1.19930928289898
1.184830739;0.739263098;0.376876354;0.502330814;1.19874218;1.18483073897358 0.739263098382487 0.376876354338941 0.502330813533563 1.19874217981198
1.185142937;0.739415034;0.376851913;0.502378456;1.199059066;1.18514293724871 0.739415033529546 0.376851912643059 0.502378456427026 1.19905906593294
1.188100099;0.741544581;0.378613254;0.504194326;1.202044162;1.18810009865079 0.74154458103015 0.378613253973811 0.504194325540576 1.20204416229725
1.190233169;0.743500654;0.381090368;0.506332657;1.204187355;1.19023316933089 0.743500654473097 0.381090367887892 0.506332656737939 1.20418735492385
1.187587426;0.741114067;0.378131143;0.503758382;1.20152811;1.18758742625901 0.741114066509555 0.378131142966765 0.503758381809692 1.20152811013116
1.188842128;0.742197953;0.379397779;0.504884931;1.202790361;1.18884212837196 0.74219795296816 0.37939777923591 0.504884930713335 1.20279036103426
1.187421943;0.740979251;0.377987446;0.50362585;1.201361437;1.18742194348653 0.740979251319525 0.377987446458551 0.503625850232346 1.20136143737408
1.18354349;0.73897251;0.377944326;0.502797575;1.197427586;1.18354349014862 0.738972510179734 0.377944326118232 0.502797574580157 1.19742758646238
1.185265002;0.739480034;0.376858509;0.502408145;1.19918283;1.18526500194921 0.739480033876361 0.376858508811765 0.502408144543126 1.19918283002293
1.187259167;0.740848785;0.37785227;0.503499719;1.201197439;1.18725916662628 0.740848784971509 0.377852270178651 0.503499718769521 1.20119743880166
1.1906489;0.743906312;0.381642413;0.506797336;1.204604474;1.19064890024129 0.743906311699594 0.381642413391278 0.50679733594587 1.20460447376315
1.187926505;0.741396734;0.378444057;0.504042625;1.201869474;1.18792650499888 0.741396733849629 0.378444057270745 0.504042624870209 1.20186947373126
1.184253489;0.739049607;0.377116002;0.502375952;1.198154654;1.18425348949954 0.739049606796064 0.37711600185334 0.502375952094489 1.19815465371068
1.188296149;0.741713944;0.378811193;0.504370363;1.202241392;1.18829614860373 0.741713944397213 0.378811193189767 0.504370362528977 1.2022413917011
1.187587426;0.741114067;0.378131143;0.503758382;1.20152811;1.18758742625901 0.741114066509555 0.378131142966765 0.503758381809692 1.20152811013116
1.183195367;0.739068689;0.378734545;0.503268368;1.197067894;1.1831953673833 0.73906868918925 0.378734545083344 0.503268367670132 1.19706789435349
1.193803916;0.747166327;0.386336523;0.510677015;1.207765659;1.19380391566781 0.747166327096484 0.386336523401826 0.510677015227328 1.20776565864854
1.187755614;0.741253228;0.37828335;0.503897308;1.201697456;1.18775561381274 0.741253228168763 0.378283349993688 0.503897308451617 1.20169745596019
1.187099097;0.74072267;0.377725623;0.503379992;1.201036116;1.1870990967914 0.740722669763438 0.377725623274442 0.503379992232232 1.20103611550936
1.188842128;0.742197953;0.379397779;0.504884931;1.202790361;1.18884212837196 0.74219795296816 0.37939777923591 0.504884930713335 1.20279036103426
1.190233169;0.743500654;0.381090368;0.506332657;1.204187355;1.19023316933089 0.743500654473097 0.381090367887892 0.506332656737939 1.20418735492385
1.210996052;0.767572531;0.418620945;0.536769006;1.224926562;1.21099605216671 0.767572530599022 0.418620945215782 0.536769006025725 1.22492656204625
1.183794582;0.738967982;0.377560089;0.50258576;1.197685473;1.18379458172267 0.738967981609486 0.377560089056527 0.502585759981832 1.19768547335238


==> img/plots/plotcdfangles/scriptgnu.txt <==
set xtics out nomirror font ", 10"
set ytics out  format "%.2f" font ", 10"
set xrange [0:0.3]

set ylabel 'CDF' 
set xlabel 'Position error [m]' 

set ls 1 lc '#912c22' lw 6 dt 1
set ls 2 lc '#d35245' lw 6 dt 1
set ls 3 lc '#e79f98' lw 6 dt 1
set ls 5 lc '#912c22' lw 6 dt 1
set ls 4 lc '#d35245' lw 6 dt 1
set ls 6 lc '#e79f98' lw 6 dt 1
plot 'nlos2.csv' u 1:(6) smooth cnorm t '0' ls 1,\
'nlos2.csv' u 2:(6) smooth cnorm t '25' ls 2,\
'nlos2.csv' u 3:(6) smooth cnorm t '50' ls 3,\
'nlos2.csv' u 4:(6) smooth cnorm t '75' ls 4,\
'nlos2.csv' u 5:(6) smooth cnorm t '100' ls 5
##############################################
set ylabel 'CDF' 
set xlabel 'Position error [m]' 
set ls 1 lc '#912c22' lw 6 dt 1
set ls 2 lc '#d35245' lw 6 dt 1
set ls 3 lc '#e79f98' lw 6 dt 1
set ls 5 lc '#912c22' lw 6 dt 1
set ls 4 lc '#d35245' lw 6 dt 1
set ls 6 lc '#e79f98' lw 6 dt 1
set xtics out nomirror font ", 10"
set ytics out  format "%.2f" font ", 10"
set xrange [0:0.8]
plot 'nlos4.csv' u 1:(6) smooth cnorm t '0' ls 1,\
'nlos4.csv' u 2:(6) smooth cnorm t '25' ls 2,\
'nlos4.csv' u 3:(6) smooth cnorm t '50' ls 3,\
'nlos4.csv' u 4:(6) smooth cnorm t '75' ls 4,\
'nlos4.csv' u 5:(6) smooth cnorm t '100' ls 5
##############################################
set ylabel 'CDF' 
set xlabel 'Position error [m]' 
set ls 1 lc '#912c22' lw 6 dt 1
set ls 2 lc '#d35245' lw 6 dt 1
set ls 3 lc '#e79f98' lw 6 dt 1
set ls 5 lc '#912c22' lw 6 dt 1
set ls 4 lc '#d35245' lw 6 dt 1
set ls 6 lc '#e79f98' lw 6 dt 1
set xtics out nomirror font ", 10"
set ytics out  format "%.2f" font ", 10"
set xrange [0:1.6]
plot 'nlos8.csv' u 1:(6) smooth cnorm t '0' ls 1,\
'nlos8.csv' u 2:(6) smooth cnorm t '25' ls 2,\
'nlos8.csv' u 3:(6) smooth cnorm t '50' ls 3,\
'nlos8.csv' u 4:(6) smooth cnorm t '75' ls 4,\
'nlos8.csv' u 5:(6) smooth cnorm t '100' ls 5
#############################################
set ylabel 'CDF' 
set xlabel 'Position error [m]' 
set ls 1 lc '#912c22' lw 6 dt 1
set ls 2 lc '#d35245' lw 6 dt 1
set ls 3 lc '#e79f98' lw 6 dt 1
set ls 5 lc '#912c22' lw 6 dt 1
set ls 4 lc '#d35245' lw 6 dt 1
set ls 6 lc '#e79f98' lw 6 dt 1
set xtics out nomirror font ", 10"
set ytics out  format "%.2f" font ", 10"
set xrange [0:0.3]
plot 'los2.csv' u 1:(6) smooth cnorm t '0' ls 1,\
'los2.csv' u 2:(6) smooth cnorm t '25' ls 2,\
'los2.csv' u 3:(6) smooth cnorm t '50' ls 3,\
'los2.csv' u 4:(6) smooth cnorm t '75' ls 4,\
'los2.csv' u 5:(6) smooth cnorm t '100' ls 5
##############################################
set ylabel 'CDF' 
set xlabel 'Position error [m]' 
set ls 1 lc '#912c22' lw 6 dt 1
set ls 2 lc '#d35245' lw 6 dt 1
set ls 3 lc '#e79f98' lw 6 dt 1
set ls 5 lc '#912c22' lw 6 dt 1
set ls 4 lc '#d35245' lw 6 dt 1
set ls 6 lc '#e79f98' lw 6 dt 1
set xtics out nomirror font ", 10"
set ytics out  format "%.2f" font ", 10"
set xrange [0:0.6]
plot 'los4.csv' u 1:(6) smooth cnorm t '0' ls 1,\
'los4.csv' u 2:(6) smooth cnorm t '25' ls 2,\
'los4.csv' u 3:(6) smooth cnorm t '50' ls 3,\
'los4.csv' u 4:(6) smooth cnorm t '75' ls 4,\
'los4.csv' u 5:(6) smooth cnorm t '100' ls 5
##############################################
set ylabel 'CDF' 
set xlabel 'Position error [m]' 
set ls 1 lc '#912c22' lw 6 dt 1
set ls 2 lc '#d35245' lw 6 dt 1
set ls 3 lc '#e79f98' lw 6 dt 1
set ls 5 lc '#912c22' lw 6 dt 1
set ls 4 lc '#d35245' lw 6 dt 1
set ls 6 lc '#e79f98' lw 6 dt 1
set xtics out nomirror font ", 10"
set ytics out  format "%.2f" font ", 10"
set xrange [0:1.6]
plot 'los8.csv' u 1:(6) smooth cnorm t '0' ls 1,\
'los8.csv' u 2:(6) smooth cnorm t '25' ls 2,\
'los8.csv' u 3:(6) smooth cnorm t '50' ls 3,\
'los8.csv' u 4:(6) smooth cnorm t '75' ls 4,\
'los8.csv' u 5:(6) smooth cnorm t '100' ls 5
##############################################

